Improved impedance inversion by the iterated graph Laplacian

We introduce a data-adaptive inversion method that integrates classical or deep learning-based approaches with iterative graph Laplacian regularization, specifically targeting acoustic impedance inversion - a critical task in seismic exploration. Our method initiates from an impedance estimate derived using either traditional inversion techniques or neural network-based methods. This initial estimate guides the construction of a graph Laplacian operator, effectively capturing structural characteristics of the impedance profile. Utilizing a Tikhonov-inspired variational framework with this graph-informed prior, our approach iteratively updates and refines the impedance estimate while continuously recalibrating the graph Laplacian. This iterative refinement shows rapid convergence, increased accuracy, and enhanced robustness to noise compared to initial reconstructions alone. Extensive validation performed on synthetic and real seismic datasets across varying noise levels confirms the effectiveness of our method. Performance evaluations include four initial inversion methods: two classical techniques and two neural networks - previously established in the literature.

==> Figures/volve/wavelet.csv <==
-0.1,-0.0039457
-0.096,-0.087479
-0.092,-0.076474
-0.088,0.049365
-0.084,0.13749
-0.08,0.098938
-0.076,0.0091367
-0.072,-0.024425
-0.068,-0.043392
-0.064,-0.1349
-0.06,-0.23951
-0.056,-0.26228
-0.052,-0.22844
-0.048,-0.17786
-0.044,-0.16268
-0.04,-0.22571
-0.036,-0.2198
-0.032,-0.17191
-0.028,-0.44416
-0.024,-0.7953
-0.02,-0.83793
-0.016,-1.4602
-0.012,-2.3927
-0.008,-0.072669
-0.004,6.253
0,10
0.004,6.253
0.008,-0.072669
0.012,-2.3927
0.016,-1.4602
0.02,-0.83793
0.024,-0.7953
0.028,-0.44416
0.032,-0.17191
0.036,-0.2198
0.04,-0.22571
0.044,-0.16268
0.048,-0.17786
0.052,-0.22844
0.056,-0.26228
0.06,-0.23951
0.064,-0.1349
0.068,-0.043392
0.072,-0.024425
0.076,0.0091367
0.08,0.098938
0.084,0.13749
0.088,0.049365
0.092,-0.076474
0.096,-0.087479
0.1,-0.0039457


==> Figures/volve/well_data.csv <==
2342.2,6842.3,6651.9,6586.3,5711.3,5368.5
2342.3,7511.3,6654,6600.1,5723.1,5376.4
2342.4,7527.4,6656.1,6613.8,5734.8,5384.3
2342.5,7696.4,6658.2,6627.5,5746.4,5392.1
2342.7,7452.2,6660.3,6641.1,5758,5399.9
2342.8,7460.7,6662.4,6654.7,5769.5,5407.5
2342.9,7181.2,6664.5,6668.2,5780.9,5415.2
2343,7167.9,6666.6,6681.7,5792.3,5422.7
2343.1,7190.1,6668.7,6695.1,5803.6,5430.2
2343.2,7118.7,6670.8,6708.4,5814.8,5437.6
2343.3,7331.8,6672.9,6721.7,5825.9,5445
2343.4,7301.2,6675,6735,5837,5452.3
2343.5,7188,6677.1,6748.2,5848,5459.5
2343.6,7170.2,6679.2,6761.3,5859,5466.6
2343.7,7288.2,6681.3,6774.4,5869.8,5473.7
2343.8,7455.2,6683.3,6787.5,5880.6,5480.7
2343.9,7591.1,6685.4,6800.5,5891.4,5487.7
2344,7690.9,6687.5,6815.3,5904.2,5496.7
2344.1,7748.7,6689.7,6837.7,5926.1,5514.2
2344.2,7829.7,6691.8,6860,5947.9,5531.6
2344.3,7874.3,6693.9,6882.3,5969.7,5549
2344.4,7778.5,6696,6904.5,5991.3,5566.3
2344.5,7665.4,6698.1,6926.7,6012.9,5583.6
2344.7,7531.2,6700.2,6948.8,6034.5,5600.8
2344.8,7609.6,6702.3,6970.9,6056,5617.9
2344.9,7682.9,6704.5,6993,6077.4,5635
2345,7773.3,6706.6,7015,6098.7,5652
2345.1,8114.5,6708.7,7037,6120,5668.9
2345.2,8129.6,6710.8,7058.9,6141.2,5685.8
2345.3,7987.8,6712.6,7078,6159.7,5700.4
2345.4,7749.6,6714.4,7096.2,6177.3,5714.4
2345.4,7563.9,6716.2,7114.4,6194.9,5728.4
2345.5,7291.9,6717.9,7132.6,6212.4,5742.3
2345.6,7349.5,6719.7,7150.8,6229.9,5756.2
2345.7,7384.9,6721.5,7168.9,6247.4,5770
2345.8,7401.2,6723.2,7187,6264.8,5783.8
2345.9,7431.5,6725,7205,6282.1,5797.5
2346,7298.1,6726.8,7223.1,6299.4,5811.2
2346.1,7398.3,6728.5,7241.1,6316.7,5824.9
2346.1,7369.1,6730.3,7259.1,6333.9,5838.5
2346.2,7251.4,6732.1,7277,6351.1,5852.1
2346.3,7070.6,6733.8,7294.9,6368.3,5865.6
2346.4,6849.8,6735.6,7312.8,6385.4,5879.1
2346.5,6666.5,6737.3,7330.7,6402.4,5892.5
2346.6,6455.4,6739.1,7348.5,6419.4,5905.9
2346.7,6298.9,6740.9,7366.3,6436.4,5919.3
2346.8,6257.6,6742.6,7384.1,6453.3,5932.6
2346.8,6310.4,6744.4,7401.8,6470.2,5945.9
2346.9,6211.2,6746.2,7419.5,6487,5959.1
2347,6341.6,6747.9,7437.2,6503.8,5972.2
2347.1,6474.7,6749.7,7454.9,6520.5,5985.4
2347.2,6749.4,6751.5,7472.5,6537.2,5998.5
2347.3,6756.5,6753.2,7490.1,6553.9,6011.5
2347.4,6933.1,6755,7507.6,6570.5,6024.5
2347.5,6977.5,6756.8,7525.1,6587,6037.5
2347.6,7151,6758.5,7542.7,6603.6,6050.4
2347.6,7217.5,6760.3,7560.1,6620,6063.3
2347.7,7222.7,6762.1,7577.5,6636.5,6076.1
2347.8,7233,6763.8,7594.9,6652.8,6088.9
2347.9,7333.6,6765.6,7612.3,6669.2,6101.7
2348,7231.2,6767.4,7629.7,6685.5,6114.4
2348.1,7122.8,6769.1,7646.7,6701.2,6130.5
2348.2,6902.5,6770.9,7663.8,6716.8,6147.1
2348.3,6754.5,6772.7,7680.8,6732.5,6163.6
2348.3,6616.3,6774.5,7697.9,6748.1,6180.2
2348.4,6442.7,6776.3,7715,6763.8,6196.7
2348.5,6407.4,6778,7732,6779.5,6213.3
2348.6,6560.8,6779.8,7749.1,6795.2,6229.8
2348.7,6603.4,6781.6,7766.2,6811,6246.4
2348.8,6637.9,6783.4,7783.3,6826.7,6262.9
2348.9,6585,6785.2,7800.4,6842.5,6279.5
2349,6457.3,6786.9,7817.6,6858.3,6296.1
2349,6239.5,6788.7,7834.7,6874.1,6312.7
2349.1,6077.2,6790.5,7851.9,6890,6329.2
2349.2,5906.4,6792.3,7869,6905.8,6345.8
2349.3,5916.4,6794.1,7886.2,6921.7,6362.4
2349.4,5950.2,6795.8,7903.3,6937.6,6379
2349.5,5993.9,6797.6,7920.5,6953.5,6395.6
2349.6,6095.8,6799.4,7937.5,6969.4,6412.2
2349.7,6112.2,6801.2,7954.5,6985.3,6428.7
2349.7,6055.8,6803,7971.5,7001.1,6445.2
2349.8,6157.7,6804.7,7988.6,7017,6461.7
2349.9,6038.4,6806.5,8005.5,7032.9,6478.2
2350,5897.3,6808.3,8022.5,7048.7,6494.6
2350.1,5831.3,6810.1,8039.5,7064.6,6511
2350.2,5785.2,6811.9,8056.5,7080.4,6527.4
2350.3,5875.7,6813.7,8073.5,7096.3,6543.7
2350.4,5943.9,6815.4,8090.5,7112.1,6560
2350.4,5999.3,6817.2,8107.5,7127.9,6576.3
2350.5,6104,6819,8124.5,7143.7,6592.6
2350.6,6057.2,6820.8,8141.4,7159.5,6608.9
2350.7,6158.1,6822.6,8158.4,7175.3,6625.1
2350.8,6334.7,6824.3,8175.4,7191.1,6641.3
2350.9,6421.3,6826.1,8192.3,7206.9,6657.4
2351,6504.7,6827.9,8209.3,7222.7,6673.6
2351.1,6666.4,6830.1,8230.5,7242.4,6693.7
2351.2,6732.9,6832.5,8253.3,7263.5,6715.3
2351.3,6927.6,6834.9,8276,7284.7,6736.8
2351.4,7150,6837.3,8298.8,7305.8,6758.4
2351.6,7417.8,6839.7,8321.6,7326.9,6779.8
2351.7,7527.8,6842.1,8344.3,7348,6801.2
2351.8,7168,6844.5,8367,7369.1,6822.5
2351.9,7141.2,6846.9,8389.8,7390.2,6843.8
2352,7187.8,6849.3,8408.5,7406.5,6860.7
2352.1,7262.2,6851.7,8415.3,7408.8,6864.7
2352.3,7474,6854.1,8422.2,7411.1,6868.7
2352.4,7786.5,6856.5,8429.1,7413.6,6872.9
2352.5,8711.2,6858.9,8436.2,7416.2,6877.2
2352.6,9043,6861.3,8443.4,7418.9,6881.6
2352.7,8790.5,6863.7,8450.6,7421.6,6886.1
2352.9,8513.9,6866.1,8458,7424.5,6890.7
2353,7620.4,6868.6,8465.4,7427.5,6895.4
2353.1,7369.3,6871,8473,7430.5,6900.2
2353.2,7543.7,6873.4,8480.6,7433.7,6905.1
2353.3,8249.6,6875.8,8488.3,7436.9,6910.1
2353.4,9033.4,6878.2,8496.2,7440.3,6915.2
2353.6,9307.7,6880.6,8504.1,7443.8,6920.4
2353.7,9194,6883,8512.1,7447.3,6925.7
2353.8,9492.1,6885.4,8520.2,7451,6931.1
2353.9,8980.3,6887.8,8528.4,7454.7,6936.7
2354,8219.6,6890.2,8536.7,7458.6,6942.3
2354.2,7592.6,6892.7,8545.1,7462.5,6948
2354.3,7210.6,6895.1,8553.6,7466.5,6953.8
2354.4,7389.8,6897.5,8562.2,7470.7,6959.8
2354.5,7366.8,6899.9,8570.9,7474.9,6965.8
2354.6,8238.7,6902.3,8579.6,7479.3,6971.9
2354.7,8577,6904.7,8588.5,7483.7,6978.2
2354.8,9195.9,6906.8,8596.4,7487.7,6983.8
2354.9,9678.4,6908.7,8603.4,7491.3,6988.7
2355,10039,6910.6,8610.4,7494.9,6993.8
2355.1,10321,6912.4,8617.5,7498.6,6998.8
2355.2,10469,6914.3,8624.6,7502.3,7004
2355.3,10063,6916.1,8631.8,7506.1,7009.1
2355.4,9643,6918,8639.1,7509.9,7014.4
2355.5,9025,6919.8,8646.4,7513.8,7019.7
2355.6,8337.9,6921.7,8653.7,7517.8,7025.1
2355.7,7941.6,6923.6,8661.1,7521.8,7030.5
2355.8,7502.9,6925.4,8668.6,7525.9,7036
2355.8,7180.5,6927.3,8676.1,7530,7041.6
2355.9,7051.1,6929.1,8683.7,7534.2,7047.2
2356,6944.8,6931,8686.5,7532.5,7046.3
2356.1,6737,6932.7,8678.1,7517.2,7030
2356.2,6386.5,6934.5,8669.7,7501.9,7013.8
2356.3,6012.6,6936.3,8661.3,7486.7,6997.7
2356.4,5758.1,6938.1,8653.1,7471.6,6981.7
2356.5,5854.6,6939.9,8644.9,7456.6,6965.8
2356.6,5810.1,6941.6,8636.8,7441.6,6950
2356.7,5942.1,6943.4,8628.7,7426.8,6934.3
2356.8,6220.5,6945.2,8620.7,7412.1,6918.7
2356.8,6729.7,6947,8612.8,7397.4,6903.2
2356.9,7346.8,6948.7,8605,7382.9,6887.7
2357,7612.7,6950.5,8597.2,7368.4,6872.4
2357.1,7386.5,6952.3,8589.5,7354.1,6857.2
2357.2,7143.9,6954.1,8581.8,7339.8,6842.1
2357.3,6829.3,6955.8,8574.2,7325.6,6827.1
2357.4,6530,6957.6,8566.7,7311.5,6812.1
2357.5,6525.7,6959.4,8559.2,7297.5,6797.3
2357.6,6421.3,6961.2,8551.8,7283.6,6782.6
2357.7,6775.1,6963,8544.5,7269.8,6768
2357.8,6487.5,6964.7,8537.3,7256.1,6753.4
2357.8,6652.7,6966.5,8530.1,7242.5,6739
2357.9,6676.7,6968.3,8522.9,7229,6724.7
2358,6479.8,6970.1,8515.9,7215.5,6710.5
2358.1,6790.6,6971.8,8508.9,7202.2,6696.3
2358.2,6603.9,6973.6,8502,7188.9,6682.3
2358.3,6599.3,6975.4,8495.1,7175.8,6668.3
2358.4,6773.8,6977.2,8488.3,7162.7,6654.5
2358.5,6860.5,6978.9,8481.6,7149.7,6640.8
2358.6,6975.1,6980.7,8474.9,7136.8,6627.1
2358.7,7091.5,6982.5,8468.3,7124,6613.5
2358.8,7124.7,6984.3,8461.8,7111.3,6600.1
2358.8,6742.3,6986.1,8455.3,7098.7,6586.8
2358.9,6451.5,6987.8,8448.9,7086.2,6573.5
2359,6609.2,6989.6,8442.6,7073.8,6560.3
2359.1,6640.6,6991.4,8436.3,7061.4,6547.3
2359.2,7000,6993.2,8430.2,7049.2,6534.3
2359.3,6938.1,6994.9,8424,7037.1,6521.5
2359.4,6668.1,6996.7,8417.9,7025,6508.7
2359.5,6713.9,6998.5,8412,7013,6496
2359.6,6724.7,7000.3,8406,7001.2,6483.5
2359.7,6740.7,7002,8400.2,6989.4,6471
2359.8,6480.2,7003.8,8394.4,6977.7,6458.6
2359.8,6660.9,7005.6,8388.6,6966.1,6446.4
2359.9,7352.4,7007.4,8383,6954.6,6434.2
2360,7867.3,7009.1,8375,6940.2,6420.1
2360.1,7995.1,7010.9,8361.6,6918.8,6401.3
2360.2,8242,7012.7,8348.3,6897.5,6382.6
2360.3,8083.3,7014.4,8335,6876.2,6363.8
2360.4,8174.8,7016.2,8321.7,6855,6345.1
2360.5,8503.2,7018,8308.3,6833.7,6326.4
2360.6,8673.4,7019.8,8295.1,6812.5,6307.7
2360.7,8264.7,7021.5,8281.8,6791.4,6289.1
2360.8,7900.4,7023.3,8268.5,6770.2,6270.4
2360.8,7327.2,7025,8255.6,6749.6,6252.2
2360.9,6976.5,7026.7,8243,6729.5,6234.4
2361,6642.7,7028.4,8230.4,6709.4,6216.7
2361.1,6318.3,7030.1,8217.8,6689.3,6198.9
2361.2,5668.6,7031.8,8205.2,6669.3,6181.2
2361.3,5468.6,7033.5,8192.6,6649.2,6163.4
2361.4,5502.3,7035.1,8180,6629.2,6145.7
2361.5,5375.4,7036.8,8167.5,6609.3,6128.1
2361.5,5424,7038.5,8155,6589.3,6110.4
2361.6,5496.6,7040.2,8142.4,6569.4,6092.7
2361.7,5619.9,7041.9,8129.9,6549.5,6075.1
2361.8,5634.8,7043.6,8117.5,6529.7,6057.4
2361.9,5608,7045.3,8105,6509.8,6039.8
2362,5624.4,7047,8092.5,6490,6022.2
2362.1,5815.4,7048.7,8080.1,6470.2,6004.6
2362.1,6028.9,7050.3,8067.6,6450.5,5987.1
2362.2,6267.9,7052,8055.2,6430.8,5969.5
2362.3,6168.8,7053.7,8042.8,6411.1,5952
2362.4,6164.3,7055.4,8030.4,6391.4,5934.4
2362.5,6224.4,7057.1,8018.1,6371.8,5916.9
2362.6,6596.8,7058.8,8005.7,6352.2,5899.5
2362.7,7233.1,7060.5,7993.4,6332.6,5882
2362.8,7789.5,7062.2,7981,6313,5864.5
2362.8,8608.9,7063.8,7968.7,6293.5,5847.1
2362.9,8467.4,7065.5,7956.4,6274,5829.6
2363,8253.5,7067.2,7944.1,6254.5,5812.2
2363.1,7823.1,7068.9,7931.8,6235.1,5794.8
2363.2,7329.9,7070.6,7919.5,6215.6,5777.4
2363.3,6954.9,7072.3,7907.3,6196.2,5760
2363.4,6507.8,7074,7895.1,6176.9,5742.7
2363.4,6241.2,7075.7,7882.8,6157.1,5725
2363.5,6199.9,7077.4,7870.5,6137.4,5707.3
2363.6,6184.4,7078.9,7859.2,6119.3,5691.1
2363.7,6201.5,7080.1,7850.9,6105.9,5679.2
2363.7,6342.1,7081.2,7842.6,6092.6,5667.2
2363.8,6171.2,7082.3,7834.3,6079.3,5655.3
2363.9,6291.7,7083.5,7826,6066,5643.3
2363.9,6435.2,7084.6,7817.7,6052.7,5631.4
2364,6525.9,7085.8,7809.5,6039.4,5619.5
2364,6463.4,7086.9,7802,6027.6,5609.7
2364.1,6270.1,7088.1,7795.6,6017.5,5602.4
2364.1,6031,7089.2,7789.1,6007.4,5595
2364.2,5919.3,7090.4,7782.6,5997.2,5587.6
2364.3,6000.8,7091.5,7776.1,5987.1,5580.2
2364.3,6012.9,7092.7,7769.6,5976.9,5572.8
2364.4,5971.2,7093.8,7763.1,5966.7,5565.4
2364.4,5933.6,7095,7756.5,5956.5,5558
2364.5,5950.9,7096.1,7750,5946.3,5550.5
2364.6,6258.3,7097.3,7743.4,5936.1,5543
2364.6,6202.5,7098.4,7736.9,5925.9,5535.5
2364.7,6466.1,7099.6,7730.3,5915.6,5528
2364.7,6436.8,7100.7,7723.7,5905.3,5520.5
2364.8,6592.6,7101.9,7717.1,5895.1,5513
2364.9,6926.3,7103,7710.5,5884.7,5505.4
2364.9,7689.2,7104.2,7703.9,5874.4,5497.8
2365,8463,7105.3,7697.3,5864.1,5490.2
2365,8308.7,7106.5,7690.6,5853.8,5482.6
2365.1,9278.8,7107.6,7684,5843.4,5475
2365.1,10056,7108.8,7677.3,5833,5467.3
2365.2,10346,7109.9,7670.6,5822.7,5459.7
2365.3,10372,7111,7663.9,5812.3,5452
2365.3,10227,7112.2,7657.2,5801.8,5444.3
2365.4,9619.2,7113.3,7650.5,5791.4,5436.6
2365.4,9349.1,7114.5,7643.8,5781,5428.9
2365.5,8924.3,7115.6,7637.1,5770.5,5421.2
2365.6,8561.8,7116.8,7630.4,5760,5413.4
2365.6,8152.1,7117.9,7623.6,5749.5,5405.6
2365.7,7917.6,7119.1,7616.8,5739.1,5397.8
2365.7,7637.7,7120.2,7610.1,5728.5,5390
2365.8,7174.8,7121.4,7603.3,5718,5382.2
2365.9,6754.5,7122.5,7596.5,5707.5,5374.4
2365.9,6568.1,7123.7,7589.7,5696.9,5366.5
2366,6616.6,7124.8,7582.9,5686.3,5358.7
2366,6870.4,7126,7576.1,5675.8,5350.8
2366.1,7324,7127.1,7569.2,5665.1,5342.9
2366.1,7202.4,7128.3,7562.4,5654.5,5334.9
2366.2,7216.9,7129.4,7555.5,5643.9,5327
2366.3,6533,7130.6,7548.6,5633.2,5319.1
2366.3,6193.4,7131.7,7541.8,5622.6,5311.1
2366.4,5909.3,7132.9,7534.9,5611.9,5303.1
2366.4,5795.3,7134,7528,5601.2,5295.1
2366.5,5520.6,7135.2,7521,5590.5,5287.1
2366.6,5809.3,7136.3,7514.1,5579.8,5279.1
2366.6,5829,7137.5,7507.2,5569.1,5271
2366.7,6041.2,7138.6,7500.2,5558.3,5262.9
2366.7,6293.5,7139.8,7493.3,5547.6,5254.8
2366.8,6833.8,7140.9,7486.3,5536.8,5246.7
2366.9,7076.7,7142.1,7479.3,5526,5238.6
2366.9,7235.6,7143.2,7472.3,5515.2,5230.5
2367,6939.6,7144.4,7465.3,5504.4,5222.3
2367,7039.4,7145.5,7458.3,5493.6,5214.2
2367.1,7058.7,7146.6,7451.3,5482.7,5206
2367.1,6987.3,7147.8,7444.3,5471.8,5197.8
2367.2,6969.6,7148.9,7437.2,5461,5189.6
2367.3,6987.1,7150.1,7430.2,5450.1,5181.3
2367.3,7061.4,7151.2,7423.1,5439.2,5173.1
2367.4,7101.8,7152.4,7416,5428.2,5164.8
2367.4,7168.5,7153.5,7408.9,5417.3,5156.5
2367.5,7225.2,7154.7,7401.8,5406.4,5148.2
2367.6,7301.8,7155.8,7394.7,5395.4,5139.9
2367.6,7393,7157,7387.6,5384.4,5131.6
2367.7,7437.4,7158.1,7380.5,5373.4,5123.3
2367.7,7432.7,7159.3,7373.3,5362.4,5114.9
2367.8,7404.8,7160.4,7366.2,5351.4,5106.5
2367.9,7352.6,7161.6,7359,5340.4,5098.1
2367.9,7330.2,7162.7,7351.8,5329.3,5089.7
2368,7317.3,7163.9,7344.6,5318.3,5081.3
2368,7336.8,7165,7340,5310.5,5076.4
2368.1,7374.5,7166.2,7337.4,5305.4,5074.4
2368.2,7448.8,7167.3,7334.7,5300.3,5072.4
2368.2,7479.3,7168.5,7332,5295.1,5070.3
2368.3,7479.4,7169.6,7329.4,5289.9,5068.3
2368.3,7476.6,7170.8,7326.7,5284.7,5066.2
2368.4,7474.6,7171.9,7324,5279.5,5064.1
2368.4,7462.6,7173.1,7321.2,5274.3,5062
2368.5,7429,7174.2,7318.5,5269.1,5059.9
2368.6,7344.9,7175.4,7315.7,5263.9,5057.7
2368.6,7290,7176.5,7313,5258.6,5055.5
2368.7,7241.3,7177.7,7310.2,5253.4,5053.4
2368.7,7237.4,7178.8,7307.4,5248.1,5051.2
2368.8,7210.7,7180,7304.5,5242.8,5049
2368.9,7255.8,7181.1,7301.7,5237.6,5046.8
2368.9,7255.6,7182.3,7298.9,5232.2,5044.5
2369,7317.4,7183.4,7296,5226.9,5042.3
2369,7374.4,7184.6,7293.1,5221.6,5040
2369.1,7450.4,7185.7,7290.2,5216.3,5037.7
2369.2,7636.8,7186.8,7287.3,5210.9,5035.4
2369.2,7710.9,7188,7284.4,5205.6,5033.1
2369.3,7743,7189.1,7281.4,5200.2,5030.8
2369.3,7928.3,7190.3,7278.5,5194.8,5028.5
2369.4,7822,7191.4,7275.5,5189.4,5026.1
2369.5,8044,7192.8,7272.1,5183.2,5023.4
2369.5,7822.2,7194.1,7268.6,5176.9,5020.6
2369.6,7894.1,7195.4,7265,5170.5,5017.8
2369.7,7864.9,7196.8,7261.4,5164.1,5014.9
2369.7,7874.9,7198.1,7257.9,5157.7,5012
2369.8,7863.5,7199.5,7254.2,5151.3,5009.2
2369.9,7842.1,7200.8,7250.6,5144.9,5006.3
2369.9,7841.9,7202.2,7247,5138.4,5003.3
2370,7856.1,7203.5,7243.3,5131.9,5000.4
2370.1,7832.9,7204.9,7239.6,5125.4,4997.4
2370.1,7759.6,7206.2,7235.9,5118.9,4994.4
2370.2,7677.5,7207.6,7232.1,5112.4,4991.4
2370.3,7620.1,7208.9,7228.4,5105.9,4988.4
2370.4,7602.2,7210.3,7224.6,5099.3,4985.3
2370.4,7611.5,7211.6,7220.8,5092.7,4982.2
2370.5,7631.7,7213,7217,5086.2,4979.1
2370.6,7664.2,7214.3,7213.1,5079.6,4976
2370.6,7680.1,7215.7,7209.3,5072.9,4972.9
2370.7,7687,7217,7205.4,5066.3,4969.7
2370.8,7677.9,7218.3,7201.5,5059.6,4966.5
2370.8,7679.1,7219.7,7197.5,5053,4963.3
2370.9,7735.5,7221,7193.6,5046.3,4960.1
2371,7718.8,7222.4,7189.6,5039.6,4956.9
2371,7746.2,7223.7,7185.6,5032.9,4953.6
2371.1,7779.6,7225.1,7181.6,5026.1,4950.3
2371.2,7806.9,7226.4,7177.6,5019.4,4947
2371.3,7822.9,7227.8,7173.5,5012.6,4943.7
2371.3,7810.6,7229.1,7169.4,5005.8,4940.3
2371.4,7751.2,7230.5,7165.3,4999,4936.9
2371.5,7696.6,7231.8,7161.2,4992.2,4933.6
2371.5,7622.7,7233.2,7157.1,4985.4,4930.1
2371.6,7575.5,7234.5,7152.9,4978.5,4926.7
2371.7,7592.8,7235.9,7148.7,4971.7,4923.2
2371.7,7596.5,7237.2,7144.5,4964.8,4919.8
2371.8,7578.9,7238.5,7140.3,4957.9,4916.3
2371.9,7636.3,7239.9,7136.1,4951,4912.8
2371.9,7665.2,7241.2,7131.8,4944.1,4909.2
2372,7680.6,7242.6,7128.1,4937.7,4906.2
2372.1,7681.4,7243.9,7127.7,4934.3,4906.4
2372.1,7696.4,7245.3,7127.2,4931,4906.6
2372.2,7725.6,7246.6,7126.8,4927.7,4906.8
2372.3,7777.3,7248,7126.3,4924.3,4907
2372.4,7806.3,7249.3,7125.9,4921,4907.1
2372.4,7822.5,7250.7,7125.4,4917.7,4907.3
2372.5,7831.1,7252,7125,4914.3,4907.5
2372.6,7847.3,7253.4,7124.5,4911,4907.7
2372.6,7871.7,7254.7,7124,4907.7,4907.9
2372.7,7891.4,7256,7123.5,4904.4,4908.1
2372.8,7920.8,7257.4,7123,4901,4908.3
2372.8,7943.4,7258.7,7122.5,4897.7,4908.5
2372.9,7977.1,7260.1,7122,4894.4,4908.8
2373,7995.1,7261.4,7121.5,4891.1,4909
2373,8008.1,7262.8,7121,4887.8,4909.2
2373.1,8010.8,7264.1,7120.5,4884.5,4909.4
2373.2,7992,7265.5,7120,4881.2,4909.6
2373.3,7937.4,7266.8,7119.4,4877.9,4909.8
2373.3,7870.3,7268.2,7118.9,4874.5,4910.1
2373.4,7783.6,7269.5,7118.4,4871.2,4910.3
2373.5,7738.1,7270.9,7117.8,4867.9,4910.5
2373.5,7701.6,7272.2,7117.3,4864.6,4910.8
2373.6,7699.9,7273.5,7116.7,4861.3,4911
2373.7,7707.8,7274.9,7116.2,4858,4911.3
2373.7,7724,7276.2,7115.6,4854.8,4911.5
2373.8,7735.9,7277.6,7115,4851.5,4911.8
2373.9,7725.9,7278.9,7114.4,4848.2,4912
2373.9,7693.4,7280.3,7113.8,4844.9,4912.3
2374,7678.6,7281.6,7113.3,4841.6,4912.5
2374.1,7688.5,7283,7112.7,4838.3,4912.8
2374.2,7694.6,7284.3,7112.1,4835,4913
2374.2,7679.2,7285.7,7111.4,4831.8,4913.3
2374.3,7646.4,7287,7110.8,4828.5,4913.6
2374.4,7612.8,7288.4,7110.2,4825.2,4913.9
2374.4,7642.1,7289.7,7109.6,4821.9,4914.1
2374.5,7681.4,7291,7109,4818.7,4914.4
2374.6,7690,7292.4,7108.3,4815.4,4914.7
2374.6,7705.7,7293.7,7107.7,4812.1,4915
2374.7,7739.7,7295.1,7107,4808.8,4915.3
2374.8,7777.8,7296.4,7106.4,4805.6,4915.6
2374.8,7789.2,7297.8,7105.7,4802.3,4915.9
2374.9,7857.5,7299.1,7105,4799.1,4916.1
2375,7911.2,7300.5,7104.4,4795.8,4916.4
2375,7968.6,7301.8,7103.7,4792.5,4916.7
2375.1,7958.1,7303.2,7103,4789.3,4917.1
2375.2,7958.8,7304.5,7102.3,4786,4917.4
2375.3,7915.9,7305.8,7101.6,4782.8,4917.7
2375.3,7858.8,7307.2,7100.9,4779.5,4918
2375.4,7794.8,7308.5,7100.2,4776.3,4918.3
2375.5,7796.7,7309.9,7099.5,4773,4918.6
2375.5,7779.8,7311.2,7098.8,4769.8,4918.9
2375.6,7782.8,7312.6,7098.1,4766.6,4919.3
2375.7,7776.7,7313.9,7097.4,4763.3,4919.6
2375.7,7740.2,7315.3,7096.6,4760.1,4919.9
2375.8,7750.6,7316.6,7095.9,4756.8,4920.3
2375.9,7771.3,7318,7095.1,4753.6,4920.6
2375.9,7779.6,7319.3,7094.4,4750.4,4920.9
2376,7795.2,7320.6,7093.8,4747.2,4920.9
2376.1,7809.9,7322,7093.6,4744.1,4919.8
2376.2,7831.3,7323.3,7093.4,4741,4918.7
2376.2,7826.7,7324.7,7093.2,4738,4917.7
2376.3,7825.4,7326,7093.1,4735.1,4916.7
2376.4,7829.6,7327.3,7093,4732.1,4915.7
2376.4,7848.4,7328.6,7092.8,4729.2,4914.7
2376.5,7870.6,7329.9,7092.7,4726.3,4913.7
2376.6,7890.2,7331.2,7092.6,4723.4,4912.8
2376.6,7909.1,7332.5,7092.5,4720.5,4911.9
2376.7,7927.8,7333.8,7092.4,4717.6,4911
2376.8,7939.3,7335.1,7092.4,4714.8,4910.1
2376.8,7944.1,7336.3,7092.3,4711.9,4909.3
2376.9,7954.6,7337.6,7092.3,4709.1,4908.4
2377,7949.9,7338.9,7092.2,4706.3,4907.6
2377,7940.4,7340.2,7092.2,4703.5,4906.8
2377.1,7915,7341.5,7092.2,4700.7,4906
2377.2,7897.7,7342.8,7092.2,4697.9,4905.2
2377.2,7862.5,7344.1,7092.2,4695.1,4904.5
2377.3,7833.7,7345.4,7092.2,4692.3,4903.7
2377.4,7832.4,7346.7,7092.2,4689.6,4903
2377.4,7854.3,7348,7092.3,4686.9,4902.3
2377.5,7842.9,7349.3,7092.3,4684.1,4901.7
2377.6,7805.6,7350.6,7092.4,4681.4,4901
2377.6,7806.4,7351.9,7092.5,4678.7,4900.4
2377.7,7768.6,7353.2,7092.6,4676,4899.8
2377.8,7734.3,7354.5,7092.7,4673.4,4899.2
2377.8,7675.1,7355.8,7092.8,4670.7,4898.6
2377.9,7671.9,7357.1,7092.9,4668.1,4898
2378,7617.5,7358.4,7093.1,4665.4,4897.5
2378,7579.3,7359.7,7093.2,4662.8,4896.9
2378.1,7573.9,7361,7093.4,4660.2,4896.4
2378.2,7603.3,7362.3,7093.5,4657.6,4896
2378.2,7647.9,7363.6,7093.7,4655,4895.5
2378.3,7693.2,7364.9,7093.9,4652.4,4895
2378.4,7758.7,7366.2,7094.1,4649.9,4894.6
2378.4,7812.3,7367.5,7094.3,4647.3,4894.2
2378.5,7845.3,7368.8,7094.6,4644.8,4893.8
2378.6,7849.1,7370.1,7094.8,4642.2,4893.4
2378.6,7828,7371.4,7095,4639.6,4892.8
2378.7,7757.1,7372.7,7095.2,4636.7,4892
2378.8,7742.9,7374,7095.4,4633.9,4891.1
2378.8,7708,7375.3,7095.6,4631,4890.3
2378.9,7712,7376.6,7095.8,4628.2,4889.5
2379,7696.3,7377.9,7096,4625.4,4888.7
2379,7707.8,7379.2,7096.2,4622.6,4887.9
2379.1,7719.6,7380.5,7096.4,4619.8,4887.1
2379.2,7710.1,7381.8,7096.7,4617.1,4886.4
2379.2,7692.4,7383.1,7096.9,4614.3,4885.7
2379.3,7705,7384.4,7097.2,4611.5,4885
2379.4,7694.8,7385.7,7097.4,4608.8,4884.3
2379.4,7674.9,7387,7097.7,4606.1,4883.6
2379.5,7665.4,7388.3,7098,4603.3,4883
2379.6,7579.6,7389.6,7098.2,4600.6,4882.4
2379.6,7506.2,7390.9,7098.5,4597.9,4881.8
2379.7,7472.8,7392.2,7098.8,4595.3,4881.2
2379.8,7450.1,7393.5,7099.1,4592.6,4880.6
2379.8,7430.9,7394.8,7099.4,4589.9,4880.1
2379.9,7418.2,7396.1,7099.7,4587.3,4879.5
2380,7416,7397.4,7100,4584.7,4879
2380,7429.3,7398.7,7099.7,4581.5,4877.3
2380.1,7397.1,7400,7098.5,4577.8,4873.9
2380.2,7429.6,7401.3,7097.3,4574,4870.5
2380.2,7456.1,7402.6,7096.2,4570.3,4867.1
2380.3,7526.4,7403.9,7095,4566.6,4863.8
2380.4,7531.4,7405.1,7093.9,4562.9,4860.4
2380.4,7571.7,7406.4,7092.7,4559.2,4857.1
2380.5,7547.5,7407.7,7091.6,4555.5,4853.8
2380.6,7530.3,7409,7090.5,4551.9,4850.6
2380.6,7500.3,7410.3,7089.4,4548.3,4847.3
2380.7,7534.6,7411.6,7088.4,4544.6,4844.1
2380.8,7566.8,7412.9,7087.3,4541,4840.9
2380.8,7664.2,7414.2,7086.2,4537.4,4837.8
2380.9,7598.4,7415.5,7085.2,4533.9,4834.6
2381,7673.8,7416.8,7084.2,4530.3,4831.5
2381,7681.5,7418.1,7083.2,4526.7,4828.4
2381.1,7705.4,7419.4,7082.2,4523.2,4825.3
2381.2,7655.5,7420.7,7081.2,4519.7,4822.2
2381.2,7660.5,7422,7080.2,4516.2,4819.2
2381.3,7596,7423.3,7079.3,4512.7,4816.2
2381.4,7542,7424.6,7078.3,4509.2,4813.2
2381.4,7418.4,7425.9,7077.4,4505.8,4810.2
2381.5,7368.5,7427.2,7076.5,4502.3,4807.3
2381.6,7306.4,7428.5,7075.5,4498.9,4804.3
2381.6,7308,7429.8,7074.6,4495.5,4801.4
2381.7,7276.5,7431,7073.8,4492.1,4798.6
2381.8,7186,7432.3,7072.9,4488.7,4795.7
2381.8,7016.8,7433.6,7072,4485.4,4792.9
2381.9,7038.6,7434.9,7071.2,4482,4790.1
2382,7035.8,7436.2,7070.4,4478.7,4787.3
2382,6673.1,7437.5,7069.6,4475.4,4784.5
2382.1,6431.7,7438.8,7068.8,4472.1,4781.8
2382.2,5948,7440.1,7068,4468.8,4779
2382.2,6104.9,7441.4,7067.2,4465.5,4776.3
2382.3,6037.1,7442.7,7066.4,4462.2,4773.7
2382.4,5824.7,7444,7065.7,4459,4771
2382.4,5793.4,7445.3,7064.9,4455.8,4768.4
2382.5,5743.4,7446.6,7064.2,4452.6,4765.8
2382.6,5644.2,7447.9,7063.5,4449.4,4763.2
2382.6,5702.7,7449.2,7062.8,4446.2,4760.6
2382.7,5618.7,7450.5,7062.1,4443,4758.1
2382.8,5782.5,7451.8,7061.4,4439.8,4755.5
2382.8,5809.3,7453.2,7060.7,4436.4,4752.8
2382.9,5907.8,7454.7,7060,4432.8,4749.9
2383,5898.7,7456.2,7059.2,4429.1,4747
2383.1,6215.1,7457.8,7058.5,4425.4,4744.2
2383.2,5976,7459.3,7057.8,4421.8,4741.3
2383.2,6232.3,7460.8,7057.1,4418.2,4738.6
2383.3,6300.3,7462.3,7056.4,4414.6,4735.8
2383.4,6001.4,7463.9,7055.8,4411.1,4733.1
2383.5,5909.4,7465.4,7055.1,4407.5,4730.4
2383.5,6119.3,7466.9,7054.5,4404,4727.7
2383.6,6085.5,7468.5,7053.9,4400.5,4725.1
2383.7,6216.4,7470,7053.3,4397,4722.4
2383.8,6223.9,7471.5,7052.8,4393.6,4719.9
2383.9,6224,7473.1,7052.2,4390.2,4717.3
2383.9,6215.8,7474.6,7051.7,4386.8,4714.8
2384,6311,7476.1,7050.8,4383.2,4712
2384.1,6185.5,7477.6,7048.9,4379.4,4708.3
2384.2,6137.9,7479.2,7047.1,4375.5,4704.6
2384.3,6132.3,7480.7,7045.2,4371.7,4700.9
2384.3,6409.3,7482.2,7043.3,4367.8,4697.3
2384.4,6115,7483.7,7041.4,4364,4693.6
2384.5,6234.6,7485.3,7039.6,4360.2,4689.9
2384.6,6317.9,7486.8,7037.7,4356.3,4686.2
2384.7,6436.3,7488.3,7035.9,4352.5,4682.6
2384.7,6532.3,7489.8,7034,4348.7,4678.9
2384.8,6579,7491.3,7032.2,4344.9,4675.3
2384.9,6589.9,7492.9,7030.4,4341.1,4671.6
2385,6651,7494.4,7028.5,4337.3,4668
2385,6692.3,7495.9,7026.7,4333.5,4664.3
2385.1,6681,7497.4,7024.9,4329.7,4660.7
2385.2,6701,7499,7023.1,4325.9,4657
2385.3,6692.2,7500.5,7021.3,4322.1,4653.4
2385.4,6640.9,7502,7019.5,4318.3,4649.8
2385.4,6607.3,7503.5,7017.7,4314.5,4646.1
2385.5,6575,7505.1,7015.9,4310.7,4642.5
2385.6,6589.3,7506.6,7014.2,4307,4638.9
2385.7,6611.6,7508.1,7012.4,4303.2,4635.3
2385.8,6619.7,7509.6,7010.6,4299.4,4631.7
2385.8,6678.6,7511.1,7008.9,4295.7,4628.1
2385.9,6559.1,7512.7,7007.1,4291.9,4624.5
2386,6549.2,7514.2,7005.4,4288.2,4620.9
2386.1,6467.1,7515.7,7003.6,4284.5,4617.3
2386.2,6478.4,7517.2,7001.9,4280.7,4613.7
2386.2,6505.4,7518.8,7000.2,4277,4610.1
2386.3,6494.7,7520.3,6998.4,4273.3,4606.5
2386.4,6441.8,7521.8,6996.7,4269.5,4603
2386.5,6400.1,7523.3,6995,4265.8,4599.4
2386.5,6265.8,7524.8,6993.3,4262.1,4595.8
2386.6,6335.2,7526.4,6991.6,4258.4,4592.3
2386.7,6018.1,7527.9,6989.9,4254.7,4588.7
2386.8,6052.6,7529.4,6988.2,4251,4585.1
2386.9,6717,7530.9,6986.6,4247.3,4581.6
2386.9,5926.5,7532.5,6984.9,4243.6,4578
2387,5723.4,7534,6983.2,4239.9,4574.5
2387.1,5511.8,7535.5,6981.5,4236.3,4571
2387.2,5856.9,7537,6979.9,4232.6,4567.4
2387.3,5996.2,7538.6,6978.2,4228.9,4563.9
2387.3,5936.2,7540.1,6976.6,4225.2,4560.4
2387.4,5824.5,7541.6,6975,4221.6,4556.8
2387.5,5938.5,7543.1,6973.3,4217.9,4553.3
2387.6,6030.7,7544.6,6971.7,4214.3,4549.8
2387.6,5961.5,7546.2,6970.1,4210.6,4546.3
2387.7,5732.6,7547.7,6968.5,4207,4542.8
2387.8,5756.8,7549.2,6966.9,4203.3,4539.3
2387.9,5748.7,7550.7,6965.3,4199.7,4535.8
2388,5885.5,7552.3,6963.7,4196.1,4532.3
2388,6074.1,7553.8,6962.3,4193.1,4529.6
2388.1,6078.5,7555.3,6961.3,4190.7,4527.7
2388.2,6381,7556.8,6960.2,4188.2,4525.6
2388.3,6394.5,7558.3,6959,4185.7,4523.6
2388.4,6304.5,7559.8,6957.9,4183.3,4521.6
2388.4,6264.3,7561.3,6956.8,4180.8,4519.6
2388.5,6231.7,7562.9,6955.7,4178.3,4517.5
2388.6,6043.4,7564.4,6954.5,4175.8,4515.4
2388.7,6116.5,7565.9,6953.4,4173.3,4513.4
2388.8,6148.4,7567.4,6952.2,4170.8,4511.3
2388.8,6204.4,7568.9,6951,4168.2,4509.2
2388.9,6168.3,7570.4,6949.8,4165.7,4507.1
2389,6203.6,7571.9,6948.7,4163.2,4504.9
2389.1,6272.8,7573.5,6947.5,4160.6,4502.8
2389.1,6402.6,7575,6946.3,4158.1,4500.6
2389.2,6618.9,7576.5,6945,4155.5,4498.5
2389.3,6758.5,7578,6943.8,4152.9,4496.3
2389.4,6903.7,7579.5,6942.6,4150.3,4494.1
2389.5,6869.6,7581,6941.4,4147.7,4491.9
2389.5,6924.5,7582.5,6940.1,4145.1,4489.7
2389.6,7000.5,7584.1,6938.9,4142.5,4487.4
2389.7,7128.1,7585.6,6937.6,4139.9,4485.2
2389.8,7201.4,7587.1,6936.3,4137.2,4482.9
2389.9,7338.6,7588.6,6935,4134.6,4480.7
2389.9,7419,7590.1,6933.7,4131.9,4478.4
2390,7580.6,7591.6,6932.4,4129.3,4476.1
2390.1,7904.2,7593.1,6931.1,4126.6,4473.8
2390.2,8302,7594.6,6929.8,4123.9,4471.5
2390.3,8831.7,7596.2,6928.5,4121.2,4469.2
2390.3,9209,7597.7,6927.2,4118.6,4466.8
2390.4,9279.6,7599.2,6925.8,4115.9,4464.5
2390.5,8386.8,7600.7,6924.5,4113.1,4462.1
2390.6,7525.3,7602.2,6923.1,4110.4,4459.7
2390.6,7386,7603.8,6921.7,4107.6,4457.2
2390.7,7008.2,7605.4,6920.2,4104.7,4454.7
2390.8,6956.1,7607,6918.8,4101.8,4452.1
2390.9,6689.7,7608.6,6917.3,4098.8,4449.6
2391,6682.9,7610.2,6915.8,4095.9,4447
2391.1,6949,7611.8,6914.3,4093,4444.4
2391.2,7317.4,7613.4,6912.8,4090,4441.7
2391.2,7427.9,7615,6911.3,4087,4439.1
2391.3,7550,7616.6,6909.7,4084.1,4436.5
2391.4,7589.6,7618.2,6908.2,4081.1,4433.8
2391.5,7498.2,7619.8,6906.7,4078.1,4431.1
2391.6,7376.3,7621.4,6905.1,4075.1,4428.4
2391.7,7166.6,7623,6903.5,4072.1,4425.7
2391.7,7041.9,7624.6,6902,4069,4423
2391.8,6926.8,7626.2,6900.4,4066,4420.3
2391.9,6850.7,7627.9,6898.8,4063,4417.5
2392,6808,7629.5,6897.2,4059.9,4414.8
2392.1,6734.7,7631.1,6897.2,4058.7,4414.5
2392.2,6733.1,7632.6,6897.6,4057.9,4414.8
2392.2,6681.5,7634.2,6897.9,4057,4415
2392.3,6652.5,7635.8,6898.2,4056.1,4415.2
2392.4,6627.5,7637.4,6898.5,4055.2,4415.4
2392.5,6627.6,7639,6898.8,4054.4,4415.6
2392.6,6632.5,7640.6,6899.1,4053.5,4415.8
2392.7,6655.2,7642.2,6899.4,4052.5,4416
2392.7,6745.1,7643.8,6899.6,4051.6,4416.1
2392.8,6801.5,7645.4,6899.9,4050.7,4416.3
2392.9,6859.2,7647,6900.1,4049.8,4416.5
2393,6928.6,7648.6,6900.3,4048.8,4416.6
2393.1,7006.6,7650.2,6900.5,4047.9,4416.8
2393.2,7132.8,7651.8,6900.7,4046.9,4416.9
2393.2,7198.5,7653.4,6900.9,4045.9,4417
2393.3,7284,7655,6901.1,4044.9,4417.1
2393.4,7270.2,7656.6,6901.3,4044,4417.2
2393.5,7312.2,7658.1,6901.4,4043,4417.3
2393.6,7352.7,7659.7,6901.5,4042,4417.4
2393.7,7393.3,7661.3,6901.7,4040.9,4417.5
2393.7,7414.3,7662.9,6901.8,4039.9,4417.6
2393.8,7406,7664.5,6901.9,4038.9,4417.7
2393.9,7402.8,7666.1,6902,4037.8,4417.7
2394,7403.3,7667.7,6902,4036.8,4417.8
2394.1,7429.1,7669.3,6902.1,4035.7,4417.8
2394.2,7451.5,7670.9,6902.2,4034.7,4417.9
2394.2,7389.8,7672.5,6902.2,4033.6,4417.9
2394.3,7334.8,7674.1,6902.2,4032.5,4417.9
2394.4,7213.8,7675.7,6902.3,4031.4,4417.9
2394.5,7183.7,7677.3,6902.3,4030.3,4417.9
2394.6,7148.1,7678.9,6902.3,4029.2,4417.9
2394.7,7194.1,7680.5,6902.2,4028.1,4417.9
2394.7,7274.6,7682,6902.2,4027,4417.9
2394.8,7363.6,7683.6,6902.1,4025.7,4417.7
2394.9,7391,7685.2,6901.9,4024.2,4417.3
2395,7357.8,7686.8,6901.7,4022.8,4416.8
2395.1,7346,7688.4,6901.5,4021.3,4416.3
2395.2,7378.9,7690,6901.3,4019.8,4415.8
2395.2,7274.4,7691.6,6901,4018.3,4415.3
2395.3,7382.1,7693.2,6900.7,4016.8,4414.8
2395.4,7268.8,7694.8,6900.5,4015.3,4414.2
2395.5,7294.5,7696.4,6900.2,4013.7,4413.7
2395.6,7331.5,7698,6899.9,4012.2,4413.1
2395.7,7332.6,7699.6,6899.5,4010.6,4412.5
2395.8,7360.9,7701.2,6899.2,4009,4411.9
2395.8,7387,7702.8,6898.8,4007.4,4411.3
2395.9,7428.8,7704.4,6898.5,4005.8,4410.7
2396,7653.5,7706,6898.1,4004.2,4410.1
2396.1,7809.9,7707.6,6899.2,4004.1,4411.6
2396.2,7934.9,7709.2,6900.4,4003.9,4413.1
2396.3,7937.3,7710.8,6901.5,4003.7,4414.6
2396.3,7863.3,7712.4,6902.6,4003.5,4416.1
2396.4,7714.1,7714,6903.7,4003.3,4417.6
2396.5,7611.2,7715.6,6904.8,4003.1,4419.1
2396.6,7565.8,7717.2,6905.9,4002.9,4420.6
2396.7,7575.2,7718.8,6907,4002.7,4422.1
2396.8,7662.3,7720.4,6908.1,4002.5,4423.6
2396.8,7664.3,7722,6909.2,4002.3,4425.1
2396.9,7726.6,7723.6,6910.3,4002.1,4426.6
2397,7703.9,7725.2,6911.4,4001.9,4428.1
2397.1,7651.5,7726.8,6912.5,4001.6,4429.7
2397.2,7680.9,7728.4,6913.5,4001.4,4431.2
2397.3,7693.2,7730,6914.6,4001.2,4432.7
2397.3,7845.7,7731.6,6915.7,4001,4434.2
2397.4,8061.7,7733.2,6916.7,4000.7,4435.7
2397.5,8452.8,7734.8,6917.8,4000.5,4437.2
2397.6,9050.8,7736.4,6918.8,4000.2,4438.7
2397.7,9567.6,7738,6919.9,4000,4440.2
2397.8,10171,7739.6,6920.9,3999.7,4441.7
2397.8,10392,7741.2,6922,3999.5,4443.2
2397.9,10524,7742.8,6923,3999.2,4444.7
2398,10040,7744.4,6924.1,3999,4446.2
2398.1,9168.5,7746,6925.1,3998.7,4447.7
2398.2,8826.3,7747.6,6926.1,3998.4,4449.2
2398.3,8603,7749.2,6927.2,3998.2,4450.8
2398.3,8398.6,7750.8,6928.2,3997.9,4452.3
2398.4,8331.6,7752.4,6929.2,3997.6,4453.8
2398.5,8345.9,7754,6930.2,3997.3,4455.3
2398.6,8446.8,7755.6,6931.2,3997,4456.8
2398.7,8603.8,7757.2,6932.2,3996.7,4458.3
2398.8,8709.2,7758.8,6933.2,3996.4,4459.8
2398.8,9000,7760.4,6934.2,3996.1,4461.3
2398.9,8894.3,7762,6935.2,3995.8,4462.8
2399,8359.6,7763.6,6936.2,3995.5,4464.3
2399.1,8302,7765.2,6937.2,3995.2,4465.8
2399.2,7392.1,7766.8,6938.1,3994.9,4467.3
2399.3,6753.4,7768.3,6939.1,3994.6,4468.8
2399.3,6463.7,7769.9,6940.1,3994.3,4470.3
2399.4,6206.9,7771.5,6941,3994,4471.7
2399.5,6130.7,7773.1,6942,3993.6,4473.2
2399.6,6228,7774.7,6942.9,3993.3,4474.7
2399.7,6220.6,7776.2,6943.9,3993,4476.2
2399.8,6204.2,7777.8,6944.8,3992.7,4477.7
2399.8,6334,7779.4,6945.8,3992.3,4479.2
2399.9,6096,7781,6946.7,3992,4480.7
2400,6381.6,7782.6,6947.6,3991.6,4482.1
2400.1,6311.9,7784.1,6948,3990.8,4483.1
2400.2,6252.2,7785.7,6948.4,3989.9,4484
2400.2,6121.2,7787.2,6948.7,3989.1,4485
2400.3,6131.1,7788.8,6949.1,3988.3,4485.9
2400.4,6049.8,7790.4,6949.5,3987.4,4486.9
2400.5,5992.7,7791.9,6949.9,3986.6,4487.9
2400.6,5913.7,7793.5,6950.3,3985.8,4488.9
2400.7,5883.2,7795,6950.7,3985,4489.9
2400.7,5851.4,7796.6,6951.2,3984.1,4490.9
2400.8,5790,7798.2,6951.6,3983.3,4492
2400.9,5812.5,7799.7,6952,3982.5,4493
2401,5724.2,7801.3,6952.4,3981.7,4494.1
2401.1,5923.8,7802.8,6952.9,3980.9,4495.1
2401.2,5936.1,7804.4,6953.3,3980.1,4496.2
2401.2,6490.7,7806,6953.8,3979.4,4497.3
2401.3,6582.2,7807.5,6954.3,3978.6,4498.3
2401.4,6383.7,7809.1,6954.7,3977.8,4499.4
2401.5,6238.9,7810.6,6955.2,3977,4500.6
2401.6,6240.3,7812.2,6955.7,3976.2,4501.7
2401.6,6411.1,7813.8,6956.2,3975.5,4502.8
2401.7,6939.9,7815.3,6956.7,3974.7,4503.9
2401.8,6451,7816.9,6957.1,3974,4505.1
2401.9,6575,7818.4,6957.7,3973.2,4506.3
2402,6191.6,7820,6958.2,3972.5,4507.4
2402.1,5897.1,7821.6,6958.7,3971.7,4508.6
2402.1,6027.2,7823.1,6959.2,3971,4509.8
2402.2,6590.7,7824.7,6959.7,3970.2,4511
2402.3,6898.6,7826.3,6960.3,3969.5,4512.2
2402.4,7050.6,7827.8,6960.8,3968.8,4513.4
2402.5,7016,7829.4,6961.3,3968.1,4514.7
2402.6,6640.9,7830.9,6961.9,3967.3,4515.9
2402.6,6111.3,7832.5,6962.5,3966.6,4517.2
2402.7,5932.3,7834.1,6963,3965.9,4518.4
2402.8,5768.5,7835.6,6963.6,3965.2,4519.7
2402.9,5806,7837.2,6964.2,3964.5,4521
2403,5947.7,7838.7,6964.7,3963.8,4522.3
2403.1,5991.7,7840.3,6965.3,3963.1,4523.6
2403.1,5831.6,7841.9,6965.9,3962.4,4524.9
2403.2,5972.8,7843.4,6966.5,3961.8,4526.2
2403.3,5899.9,7845,6967.1,3961.1,4527.5
2403.4,5776.3,7846.5,6967.7,3960.4,4528.9
2403.5,5767,7848.1,6968.4,3959.7,4530.2
2403.5,5665.7,7849.7,6969,3959.1,4531.6
2403.6,5714.1,7851.2,6969.6,3958.4,4533
2403.7,5773.9,7852.8,6970.3,3957.7,4534.3
2403.8,5795.4,7854.3,6970.9,3957.1,4535.7
2403.9,5998.6,7855.9,6971.5,3956.4,4537.1
2404,5873.2,7857.5,6972.2,3955.8,4538.6
2404,5842.5,7859,6971.7,3954.2,4538.6
2404.1,5755,7860.6,6969.8,3951.6,4537.1
2404.2,5708.5,7862.1,6968,3949,4535.7
2404.3,5733,7863.6,6966.2,3946.4,4534.2
2404.4,6033.8,7865.2,6964.3,3943.8,4532.8
2404.5,6241.5,7866.7,6962.5,3941.1,4531.4
2404.5,6369.4,7868.3,6960.7,3938.5,4529.9
2404.6,6223,7869.8,6958.9,3935.9,4528.5
2404.7,6226.7,7871.4,6957.1,3933.4,4527.1
2404.8,6234.4,7872.9,6955.3,3930.8,4525.7
2404.9,6226.8,7874.5,6953.5,3928.2,4524.2
2404.9,6205.7,7876,6951.7,3925.6,4522.8
2405,6213.2,7877.6,6950,3923,4521.4
2405.1,6220.3,7879.1,6948.2,3920.5,4520
2405.2,6248.9,7880.6,6946.4,3917.9,4518.7
2405.3,6228.5,7882.2,6944.7,3915.3,4517.3
2405.4,6237.9,7883.7,6942.9,3912.8,4515.9
2405.4,6216.6,7885.3,6941.1,3910.2,4514.5
2405.5,6222,7886.8,6939.4,3907.6,4513.2
2405.6,6200.8,7888.4,6937.6,3905.1,4511.8
2405.7,6204.1,7889.9,6935.9,3902.5,4510.4
2405.8,6197.8,7891.5,6934.2,3900,4509.1
2405.9,6183.8,7893,6932.4,3897.5,4507.7
2405.9,6147.3,7894.5,6930.7,3894.9,4506.4
2406,6165.1,7896.1,6929,3892.4,4505.1
2406.1,6154.9,7897.6,6927.3,3889.9,4503.7
2406.2,6141.2,7899.2,6925.6,3887.4,4502.4
2406.3,6135.9,7900.7,6923.9,3884.8,4501.1
2406.3,6134.3,7902.3,6922.2,3882.3,4499.8
2406.4,6184.5,7903.8,6920.5,3879.8,4498.5
2406.5,6143.7,7905.4,6918.8,3877.3,4497.2
2406.6,6128.5,7906.9,6917.1,3874.8,4495.9
2406.7,6097.8,7908.5,6915.4,3872.3,4494.6
2406.8,6120.1,7910,6913.7,3869.8,4493.3
2406.8,6166.5,7911.5,6912,3867.3,4492
2406.9,6242.5,7913.1,6910.4,3864.8,4490.7
2407,6367.8,7914.6,6908.7,3862.4,4489.5
2407.1,6459.7,7916.2,6907.1,3859.9,4488.2
2407.2,6483.8,7917.7,6905.4,3857.4,4486.9
2407.3,6454.8,7919.3,6903.7,3854.8,4485.6
2407.3,6401.7,7921,6902,3852.2,4484.3
2407.4,6355.5,7922.6,6900.2,3849.6,4483
2407.5,6371.8,7924.2,6898.5,3847,4481.7
2407.6,6359.5,7925.8,6896.8,3844.4,4480.4
2407.7,6342.4,7927.5,6895.1,3841.9,4479.1
2407.8,6308.8,7929.1,6893.4,3839.3,4477.8
2407.9,6279,7930.7,6891.7,3836.7,4476.5
2408,6301.3,7932.4,6890,3834.1,4475.3
2408,6293,7934,6887.2,3830.9,4473.1
2408.1,6298.2,7935.6,6883,3826.8,4469.9
2408.2,6306.6,7937.2,6878.8,3822.8,4466.7
2408.3,6317.9,7938.8,6874.7,3818.8,4463.5
2408.4,6311.8,7940.5,6870.5,3814.7,4460.4
2408.5,6303,7942.1,6866.4,3810.7,4457.2
2408.6,6278.3,7943.7,6862.2,3806.7,4454
2408.6,6296.7,7945.3,6858,3802.6,4450.7
2408.7,6305.2,7946.9,6853.9,3798.6,4447.5
2408.8,6306,7948.5,6849.7,3794.5,4444.3
2408.9,6289.4,7950.1,6845.6,3790.5,4441.1
2409,6258.1,7951.7,6841.4,3786.4,4437.8
2409.1,6241.3,7953.4,6837.2,3782.4,4434.6
2409.2,6230.3,7955,6833.1,3778.4,4431.4
2409.3,6276.5,7956.6,6828.9,3774.3,4428.1
2409.3,6277.4,7958.2,6824.7,3770.3,4424.9
2409.4,6301.7,7959.8,6820.6,3766.2,4421.6
2409.5,6339.5,7961.4,6816.4,3762.2,4418.4
2409.6,6356.2,7963,6812.2,3758.1,4415.1
2409.7,6437.1,7964.7,6808.1,3754,4411.8
2409.8,6460,7966.3,6803.9,3750,4408.5
2409.9,6500.6,7967.9,6799.7,3745.9,4405.3
2410,6437.2,7969.5,6795.6,3741.9,4402
2410,6338.7,7971.1,6791.4,3737.8,4398.7
2410.1,6246.6,7972.7,6787.2,3733.7,4395.4
2410.2,6286.9,7974.3,6783.1,3729.7,4392.1
2410.3,6383.9,7975.9,6778.9,3725.6,4388.8
2410.4,6373.5,7977.6,6774.7,3721.5,4385.4
2410.5,6222.1,7979.2,6770.6,3717.5,4382.1
2410.6,6243.6,7980.8,6766.4,3713.4,4378.8
2410.7,6243.3,7982.4,6762.2,3709.3,4375.5
2410.7,6253.9,7984,6758,3705.3,4372.1
2410.8,6239.3,7985.6,6753.9,3701.2,4368.8
2410.9,6257.2,7987.2,6749.7,3697.1,4365.4
2411,6275.3,7988.9,6745.5,3693,4362.1
2411.1,6362.2,7990.5,6741.4,3688.9,4358.7
2411.2,6431.1,7992.1,6737.2,3684.9,4355.4
2411.3,6472.9,7993.7,6733.1,3680.8,4352.1
2411.3,6472.8,7995.3,6728.9,3676.7,4348.8
2411.4,6460.7,7996.9,6724.8,3672.6,4345.5
2411.5,6442.8,7998.5,6720.7,3668.5,4342.1
2411.6,6421.6,8000.1,6716.5,3664.4,4338.8
2411.7,6416.8,8001.8,6712.4,3660.3,4335.5
2411.8,6382.3,8003.4,6708.3,3656.2,4332.2
2411.9,6353.8,8005,6704.2,3652.1,4328.8
2412,6363.1,8006.6,6700.1,3648,4325.5
2412,6397,8008.2,6695.8,3644.2,4323
2412.1,6378,8009.8,6691.4,3640.8,4321.3
2412.2,6324.9,8011.4,6687,3637.4,4319.6
2412.3,6309.3,8013,6682.6,3634,4317.8
2412.4,6298,8014.6,6678.2,3630.6,4316.1
2412.5,6298.2,8016.2,6673.8,3627.2,4314.4
2412.6,6346.9,8017.8,6669.4,3623.8,4312.6
2412.7,6370.8,8019.3,6665,3620.4,4310.8
2412.7,6349.8,8020.9,6660.6,3617,4309
2412.8,6258.7,8022.5,6656.2,3613.6,4307.3
2412.9,6258.6,8024.1,6651.9,3610.2,4305.4
2413,6229.1,8025.7,6647.5,3606.8,4303.6
2413.1,6254.7,8027.3,6643.1,3603.3,4301.8
2413.2,6260.5,8028.9,6638.7,3599.9,4300
2413.3,6293.4,8030.5,6634.3,3596.5,4298.1
2413.4,6339.6,8032.1,6630,3593,4296.3
2413.4,6401.9,8033.7,6625.6,3589.6,4294.4
2413.5,6417.5,8035.3,6621.2,3586.1,4292.5
2413.6,6374.5,8036.9,6616.8,3582.7,4290.7
2413.7,6352.3,8038.5,6612.5,3579.2,4288.8
2413.8,6383.4,8040,6608.1,3575.8,4286.9
2413.9,6430.8,8041.6,6603.7,3572.3,4284.9
2414,6463.1,8043.2,6599.4,3568.8,4283
2414,6479.6,8044.8,6595,3565.4,4281.1
2414.1,6482.1,8046.4,6590.7,3561.9,4279.1
2414.2,6487.4,8048,6586.3,3558.4,4277.2
2414.3,6498.1,8049.6,6582,3554.9,4275.2
2414.4,6536.9,8051.2,6577.6,3551.5,4273.2
2414.5,6565,8052.8,6573.3,3548,4271.2
2414.6,6578.8,8054.4,6568.9,3544.5,4269.2
2414.7,6568.9,8056,6564.6,3541,4267.2
2414.7,6556.3,8057.6,6560.2,3537.5,4265.2
2414.8,6503.8,8059.2,6555.9,3534,4263.2
2414.9,6519.8,8060.7,6551.6,3530.5,4261.1
2415,6466.6,8062.3,6547.2,3527,4259.1
2415.1,6444.4,8063.9,6542.9,3523.4,4257
2415.2,6410.1,8065.5,6538.6,3519.9,4254.9
2415.3,6397.1,8067.1,6534.2,3516.4,4252.9
2415.4,6400.7,8068.7,6529.9,3512.9,4250.8
2415.4,6455.1,8070.3,6525.6,3509.3,4248.7
2415.5,6436.8,8071.9,6521.2,3505.8,4246.5
2415.6,6457.1,8073.5,6516.9,3502.3,4244.4
2415.7,6490,8075.1,6512.6,3498.7,4242.3
2415.8,6516.9,8076.7,6508.3,3495.2,4240.1
2415.9,6547.7,8078.2,6504.1,3491.8,4238.1
2416,6599.2,8079.7,6500,3488.4,4236
2416,6644.5,8081.2,6496.4,3485.8,4235.4
2416.1,6668.9,8082.7,6493.4,3484.3,4236.6
2416.2,6676.7,8084.2,6490.4,3482.7,4237.7
2416.3,6673.7,8085.7,6487.4,3481.2,4238.9
2416.4,6672.9,8087.2,6484.5,3479.6,4240
2416.5,6670.9,8088.7,6481.5,3478.1,4241.2
2416.5,6692.3,8090.2,6478.6,3476.6,4242.3
2416.6,6703.9,8091.7,6475.6,3475,4243.5
2416.7,6705.6,8093.2,6472.7,3473.5,4244.7
2416.8,6693.6,8094.7,6469.8,3472,4245.9
2416.9,6654.7,8096.2,6466.8,3470.5,4247
2417,6639.8,8097.7,6463.9,3469,4248.2
2417,6559.3,8099.2,6461,3467.5,4249.4
2417.1,6571.6,8100.7,6458.1,3466,4250.6
2417.2,6609.9,8102.2,6455.3,3464.5,4251.8
2417.3,6698.4,8103.7,6452.4,3463,4253
2417.4,6589.5,8105.2,6449.5,3461.5,4254.2
2417.5,6512.9,8106.7,6446.7,3460,4255.4
2417.5,6463.5,8108.2,6443.8,3458.6,4256.7
2417.6,6514.3,8109.7,6441,3457.1,4257.9
2417.7,6539.3,8111.2,6438.1,3455.7,4259.1
2417.8,6605.5,8112.7,6435.3,3454.2,4260.4
2417.9,6574.1,8114.2,6432.5,3452.7,4261.6
2418,6562.1,8115.7,6429.7,3451.3,4262.8
2418,6540.3,8117.2,6426.9,3449.9,4264.1
2418.1,6529.5,8118.7,6424.1,3448.4,4265.3
2418.2,6514.6,8120.3,6421.3,3447,4266.6
2418.3,6541.5,8121.7,6418.6,3445.6,4267.9
2418.4,6551.3,8123.3,6415.8,3444.2,4269.1
2418.5,6551.8,8124.8,6413.1,3442.7,4270.4
2418.5,6613.7,8126.3,6410.3,3441.3,4271.7
2418.6,6680.8,8127.8,6407.6,3439.9,4273
2418.7,6761.8,8129.3,6404.9,3438.5,4274.2
2418.8,6760.3,8130.8,6402.2,3437.1,4275.5
2418.9,6716.9,8132.3,6399.4,3435.8,4276.8
2419,6715.8,8133.8,6396.7,3434.4,4278.1
2419,6712.4,8135.3,6394.1,3433,4279.4
2419.1,6717.4,8136.8,6391.4,3431.6,4280.7
2419.2,6750.9,8138.3,6388.7,3430.3,4282
2419.3,6721.4,8139.8,6386,3428.9,4283.4
2419.4,6723.2,8141.3,6383.4,3427.6,4284.7
2419.5,6743.2,8142.8,6380.7,3426.2,4286
2419.5,6822.7,8144.3,6378.1,3424.9,4287.3
2419.6,6757.3,8145.8,6375.5,3423.5,4288.7
2419.7,6713.4,8147.3,6372.9,3422.2,4290
2419.8,6658,8148.8,6370.3,3420.9,4291.4
2419.9,6643.8,8150.3,6367.6,3419.5,4292.7
2420,6632.3,8151.8,6365.1,3418.2,4294.1
2420,6639,8153.2,6362.7,3417.6,4296.2
2420.1,6650.6,8154.7,6360.8,3417.8,4299.3
2420.2,6648.3,8156.2,6358.9,3418,4302.4
2420.3,6675.5,8157.7,6356.9,3418.2,4305.6
2420.4,6644.4,8159.2,6355,3418.4,4308.8
2420.5,6644.3,8160.6,6353.1,3418.7,4312
2420.5,6646.9,8162.1,6351.2,3419,4315.2
2420.6,6680.9,8163.6,6349.3,3419.2,4318.5
2420.7,6734.3,8165.1,6347.4,3419.5,4321.8
2420.8,6749.6,8166.5,6345.6,3419.8,4325.1
2420.9,6755.1,8168,6343.7,3420.1,4328.4
2421,6731.1,8169.5,6341.9,3420.4,4331.8
2421,6717.5,8171,6340,3420.8,4335.2
2421.1,6681.9,8172.4,6338.2,3421.1,4338.6
2421.2,6686,8173.9,6336.4,3421.5,4342.1
2421.3,6719.3,8175.4,6334.6,3421.8,4345.5
2421.4,6766.9,8176.9,6332.8,3422.2,4349
2421.5,6747.4,8178.4,6331,3422.6,4352.6
2421.5,6625.4,8179.8,6329.3,3423,4356.1
2421.6,6614.8,8181.3,6327.5,3423.4,4359.7
2421.7,6607.6,8182.8,6325.7,3423.8,4363.3
2421.8,6612.1,8184.3,6324,3424.2,4366.9
2421.9,6644,8185.7,6322.3,3424.7,4370.6
2422,6690.1,8187.2,6320.5,3425.1,4374.3
2422,6701.2,8188.7,6318.8,3425.6,4378
2422.1,6692.3,8190.2,6317.1,3426.1,4381.7
2422.2,6647.2,8191.6,6315.5,3426.6,4385.5
2422.3,6598.2,8193.1,6313.8,3427.1,4389.3
2422.4,6552.3,8194.6,6312.1,3427.6,4393.1
2422.5,6565.1,8196.1,6310.4,3428.1,4397
2422.5,6554.2,8197.5,6308.8,3428.6,4400.8
2422.6,6544.4,8199,6307.2,3429.2,4404.7
2422.7,6528.3,8200.5,6305.5,3429.7,4408.7
2422.8,6485.4,8202,6303.9,3430.3,4412.6
2422.9,6498.7,8203.5,6302.3,3430.9,4416.6
2422.9,6522.9,8204.9,6300.7,3431.4,4420.6
2423,6526.8,8206.4,6299.1,3432,4424.6
2423.1,6526.3,8207.9,6297.6,3432.7,4428.7
2423.2,6522.2,8209.4,6296,3433.3,4432.7
2423.3,6525.2,8210.8,6294.4,3433.9,4436.9
2423.4,6537.1,8212.3,6292.9,3434.6,4441
2423.4,6576,8213.8,6291.4,3435.2,4445.2
2423.5,6617.9,8215.3,6289.8,3435.9,4449.3
2423.6,6618.1,8216.7,6288.3,3436.6,4453.5
2423.7,6584.5,8218.2,6286.8,3437.3,4457.8
2423.8,6584.4,8219.7,6285.3,3438,4462.1
2423.9,6649.5,8221.2,6283.8,3438.7,4466.3
2423.9,6724.7,8222.6,6282.4,3439.4,4470.7
2424,6782.7,8224.1,6281,3440.4,4474.3
2424.1,6743.7,8225.5,6279.6,3441.9,4476.7
2424.2,6687.8,8226.9,6278.3,3443.5,4479.1
2424.3,6662,8228.4,6276.9,3445,4481.6
2424.4,6698,8229.8,6275.6,3446.5,4484.1
2424.4,6794.9,8231.2,6274.2,3448,4486.6
2424.5,6849.6,8232.6,6272.9,3449.5,4489.1
2424.6,6896.4,8234,6271.5,3451,4491.6
2424.7,6912.9,8235.4,6270.2,3452.5,4494.1
2424.8,6954.1,8236.9,6268.8,3454,4496.7
2424.8,6951,8238.3,6267.4,3455.5,4499.2
2424.9,6947.7,8239.7,6266,3457.1,4501.8
2425,6929.7,8241.1,6264.6,3458.6,4504.4
2425.1,6950.5,8242.5,6263.3,3460.1,4507
2425.2,6956.4,8244,6261.9,3461.6,4509.6
2425.3,6955.2,8245.4,6260.5,3463.1,4512.3
2425.3,6930.7,8246.8,6259.1,3464.6,4514.9
2425.4,6923.9,8248.2,6257.6,3466.1,4517.5
2425.5,6924.6,8249.6,6256.1,3467.5,4519.8
2425.6,6915.2,8251.1,6254.6,3468.9,4522.1
2425.7,6890.5,8252.5,6253.1,3470.3,4524.4
2425.7,6843.4,8253.9,6251.6,3471.7,4526.7
2425.8,6784.9,8255.3,6250.1,3473.1,4529
2425.9,6692.2,8256.7,6248.6,3474.5,4531.3
2426,6680.5,8258.1,6247.1,3475.9,4533.7
2426.1,6728.9,8259.6,6245.6,3477.3,4536
2426.1,6697.6,8261,6244.1,3478.7,4538.4
2426.2,6693.4,8262.4,6242.6,3480.1,4540.8
2426.3,6803.3,8263.8,6241.1,3481.6,4543.2
2426.4,6912.3,8265.2,6239.6,3483,4545.6
2426.5,6874,8266.7,6238.1,3484.4,4548
2426.6,6779.8,8268.1,6236.6,3485.8,4550.4
2426.6,6661.6,8269.5,6235.1,3487.2,4552.8
2426.7,6648.7,8270.9,6233.6,3488.6,4555.2
2426.8,6634.5,8272.3,6232.1,3490,4557.6
2426.9,6746.1,8273.8,6230.6,3491.4,4560.1
2427,7047.3,8275.2,6229.2,3492.9,4562.5
2427,7271.2,8276.6,6227.7,3494.3,4565
2427.1,7583.1,8278,6226.2,3495.7,4567.5
2427.2,7470.1,8279.4,6224.7,3497.1,4570
2427.3,7750.8,8280.9,6223.2,3498.5,4572.5
2427.4,7857.8,8282.3,6221.7,3500,4575
2427.5,8485.7,8283.7,6220.2,3501.4,4577.5
2427.5,8775.1,8285.1,6218.7,3502.8,4580
2427.6,8909.7,8286.5,6217.2,3504.2,4582.5
2427.7,8596.5,8287.9,6215.7,3505.7,4585.1
2427.8,7895,8289.4,6214.3,3507.1,4587.6
2427.9,7163.5,8290.8,6212.8,3508.5,4590.2
2427.9,6800.2,8292.2,6211.3,3510,4592.7
2428,6870.6,8293.6,6210.5,3511.9,4594.8
2428.1,7746.3,8295,6211.6,3515.4,4595.6
2428.2,8648.4,8296.4,6212.6,3518.8,4596.4
2428.3,8499.3,8297.8,6213.7,3522.3,4597.2
2428.3,7226.9,8299.2,6214.7,3525.7,4598
2428.4,6328.3,8300.6,6215.7,3529.2,4598.8
2428.5,6190.4,8302,6216.7,3532.6,4599.6
2428.6,6551.3,8303.4,6217.7,3536,4600.4
2428.7,7060.7,8304.7,6218.6,3539.5,4601.2
2428.8,6218.2,8306.1,6219.6,3542.9,4602
2428.8,6504.3,8307.5,6220.5,3546.3,4602.7
2428.9,6994.1,8308.9,6221.4,3549.7,4603.5
2429,8406.4,8310.3,6222.3,3553.1,4604.3
2429.1,8599.9,8311.7,6223.2,3556.5,4605.1
2429.2,8032.3,8313.1,6224.1,3559.9,4605.9
2429.2,8503.1,8314.5,6225,3563.3,4606.7
2429.3,9380.8,8315.9,6225.8,3566.7,4607.4
2429.4,9896.5,8317.3,6226.6,3570.1,4608.2
2429.5,9835.9,8318.7,6227.5,3573.4,4609
2429.6,9292.8,8320.1,6228.3,3576.8,4609.8
2429.7,8383.5,8321.5,6229,3580.2,4610.5
2429.7,8374.5,8322.8,6229.8,3583.5,4611.3
2429.8,8199.8,8324.2,6230.6,3586.9,4612.1
2429.9,8168.6,8325.6,6231.3,3590.2,4612.9
2430,7511.7,8327,6232,3593.6,4613.6
2430.1,7384,8328.4,6232.7,3596.9,4614.4
2430.1,7349.1,8329.8,6233.4,3600.3,4615.2
2430.2,8577.7,8331.2,6234.1,3603.6,4615.9
2430.3,9109.8,8332.6,6234.8,3606.9,4616.7
2430.4,9276.1,8334,6235.4,3610.3,4617.5
2430.5,8764.9,8335.4,6236.1,3613.6,4618.2
2430.5,8894.5,8336.8,6236.7,3616.9,4619
2430.6,8894.4,8338.2,6237.3,3620.2,4619.8
2430.7,9024.2,8339.5,6237.9,3623.5,4620.5
2430.8,9148.6,8340.9,6238.5,3626.8,4621.3
2430.9,9550.7,8342.3,6239,3630.1,4622
2431,9984.8,8343.7,6239.6,3633.4,4622.8
2431,10160,8345.1,6240.1,3636.7,4623.5
2431.1,10522,8346.5,6240.6,3640,4624.3
2431.2,10344,8347.9,6241.1,3643.3,4625.1
2431.3,9260.1,8349.3,6241.6,3646.5,4625.8
2431.4,7981.5,8350.7,6242.1,3649.8,4626.6
2431.4,7457,8352.1,6242.5,3653.1,4627.3
2431.5,7105.7,8353.5,6243,3656.3,4628.1
2431.6,7017.5,8354.9,6243.4,3659.6,4628.8
2431.7,7047.2,8356.2,6243.8,3662.8,4629.5
2431.8,7312.3,8357.6,6244.2,3666.1,4630.3
2431.8,7264.8,8359,6244.6,3669.3,4631
2431.9,7202.2,8360.4,6245,3672.5,4631.8
2432,7445.8,8361.8,6246.3,3676.4,4633.5
2432.1,7565.9,8363.1,6253.7,3684.5,4640.9
2432.2,7588.1,8364.4,6261.1,3692.5,4648.3
2432.2,7785.8,8365.7,6268.5,3700.5,4655.6
2432.3,8197,8367,6275.8,3708.5,4663
2432.4,9130.1,8368.3,6283.1,3716.4,4670.3
2432.5,9804.6,8369.6,6290.4,3724.4,4677.5
2432.6,9920.8,8371,6297.6,3732.3,4684.8
2432.6,9483,8372.3,6304.9,3740.2,4692
2432.7,9401.5,8373.6,6312.1,3748.1,4699.1
2432.8,9415.8,8374.9,6319.3,3756,4706.2
2432.9,9147,8376.2,6326.4,3763.8,4713.3
2432.9,8179.1,8377.5,6333.6,3771.6,4720.4
2433,7167.8,8378.8,6340.7,3779.4,4727.4
2433.1,6986,8380.1,6347.7,3787.2,4734.4
2433.2,7135.8,8381.4,6354.8,3795,4741.4
2433.3,7354,8382.7,6361.8,3802.8,4748.3
2433.3,7494,8384,6368.8,3810.5,4755.2
2433.4,7501.3,8385.3,6375.8,3818.2,4762.1
2433.5,7553.2,8386.6,6382.8,3825.9,4768.9
2433.6,7541.1,8388,6389.7,3833.6,4775.7
2433.7,7509.7,8389.3,6396.6,3841.2,4782.5
2433.7,7414.4,8390.6,6403.5,3848.9,4789.2
2433.8,7325,8391.9,6410.3,3856.5,4795.9
2433.9,7109,8393.2,6417.2,3864.1,4802.6
2434,6811.8,8394.5,6424,3871.7,4809.2
2434,6544.7,8395.8,6430.8,3879.2,4815.8
2434.1,6380.3,8397.1,6437.5,3886.8,4822.4
2434.2,6425.5,8398.4,6444.2,3894.3,4828.9
2434.3,6489.4,8399.7,6451,3901.8,4835.4
2434.4,6882.3,8401,6457.6,3909.3,4841.9
2434.4,7069.5,8402.3,6464.3,3916.8,4848.3
2434.5,7198.4,8403.6,6470.9,3924.2,4854.7
2434.6,7252.2,8405,6477.5,3931.7,4861.1
2434.7,7228.6,8406.3,6484.1,3939.1,4867.4
2434.7,7224.7,8407.6,6490.7,3946.5,4873.7
2434.8,7210.7,8408.9,6497.2,3953.8,4880
2434.9,7128.8,8410.2,6503.7,3961.2,4886.2
2435,6979.4,8411.5,6510.2,3968.5,4892.4
2435.1,6755,8412.8,6516.6,3975.9,4898.6
2435.1,6607.7,8414.1,6523.1,3983.2,4904.7
2435.2,6525.8,8415.4,6529.5,3990.4,4910.8
2435.3,6481.6,8416.7,6535.8,3997.7,4916.9
2435.4,6453.3,8418,6542.2,4005,4922.9
2435.4,6430.2,8419.3,6548.5,4012.2,4928.9
2435.5,6391.9,8420.6,6554.8,4019.4,4934.9
2435.6,6366.8,8421.9,6561.1,4026.6,4940.8
2435.7,6338.2,8423.3,6567.4,4033.7,4946.7
2435.8,6380.1,8424.6,6573.6,4040.9,4952.6
2435.8,6442,8425.9,6579.8,4048,4958.5
2435.9,6521.3,8427.2,6586,4055.1,4964.3
2436,6645.1,8428.5,6592.1,4062.2,4970
2436.1,6736,8429.8,6608.1,4081.5,4991.5
2436.2,6822.7,8431,6624.5,4101.2,5013.5
2436.2,6871.8,8432.3,6640.9,4120.9,5035.5
2436.3,6904.6,8433.6,6657.3,4140.5,5057.5
2436.4,6921.1,8434.9,6673.6,4160.1,5079.4
2436.5,6928.1,8436.2,6689.9,4179.6,5101.2
2436.5,6924.3,8437.5,6706.2,4199.1,5123
2436.6,6906.6,8438.7,6722.5,4218.5,5144.7
2436.7,6871.4,8440,6738.7,4237.8,5166.4
2436.8,6851.2,8441.3,6755,4257.1,5188
2436.9,6825.1,8442.6,6771.2,4276.4,5209.5
2436.9,6900.1,8443.9,6787.3,4295.5,5231
2437,6984.8,8445.2,6803.5,4314.7,5252.5
2437.1,7097.7,8446.4,6819.6,4333.8,5273.9
2437.2,7125.9,8447.7,6835.8,4352.8,5295.2
2437.2,7049.1,8449,6851.8,4371.8,5316.5
2437.3,6997.2,8450.3,6867.9,4390.7,5337.7
2437.4,7012,8451.6,6884,4409.5,5358.9
2437.5,7105,8452.9,6900,4428.3,5379.9
2437.6,7261.5,8454.1,6916,4447.1,5401
2437.6,7317,8455.4,6932,4465.8,5422
2437.7,7271.6,8456.7,6947.9,4484.4,5442.9
2437.8,7310.3,8458,6963.9,4503,5463.8
2437.9,7181.8,8459.3,6979.8,4521.5,5484.6
2438,7235.8,8460.5,6995.6,4540,5505.4
2438,7213.1,8461.8,7011.5,4558.4,5526.1
2438.1,7225.3,8463.1,7027.4,4576.8,5546.7
2438.2,7282.3,8464.4,7043.2,4595.1,5567.3
2438.3,7341,8465.7,7059,4613.4,5587.8
2438.3,7544.7,8467,7074.8,4631.6,5608.3
2438.4,7745.7,8468.2,7090.5,4649.7,5628.8
2438.5,7932,8469.5,7106.2,4667.8,5649.1
2438.6,8068.8,8470.8,7121.9,4685.8,5669.4
2438.7,8344.4,8472.1,7137.6,4703.8,5689.7
2438.7,8623.1,8473.4,7153.3,4721.8,5709.9
2438.8,9100.4,8474.6,7168.9,4739.6,5730
2438.9,9431.2,8475.9,7184.5,4757.4,5750.1
2439,9747.4,8477.2,7200.1,4775.2,5770.1
2439,10306,8478.5,7215.7,4792.9,5790.1
2439.1,10208,8479.8,7231.5,4811.2,5810.8
2439.2,9827,8481.1,7247.5,4829.7,5832
2439.3,8909.3,8482.3,7263.4,4848.3,5853.2
2439.4,8477.3,8483.6,7279.4,4866.9,5874.4
2439.4,8427.4,8484.9,7295.3,4885.4,5895.6
2439.5,7910.4,8486.2,7311.2,4903.9,5916.8
2439.6,7767.8,8487.5,7327,4922.4,5938
2439.7,7437.7,8488.7,7342.1,4940.1,5958.2
2439.7,6866.1,8489.9,7357.2,4957.7,5978.4
2439.8,6483.4,8491.1,7372.2,4975.2,5998.4
2439.9,6163.7,8492.3,7387.2,4992.7,6018.5
2440,5985.8,8493.5,7402.1,5010.2,6038.6
2440,5910.6,8494.7,7421,5037.6,6066.5
2440.1,5953.4,8495.9,7443.7,5074.9,6102
2440.2,6095.1,8497.1,7466.5,5112.2,6137.5
2440.3,6272.6,8498.3,7489.1,5149.5,6173
2440.3,6348.4,8499.4,7511.9,5186.8,6208.6
2440.4,6340.4,8500.6,7534.5,5224,6244.1
2440.5,6033.1,8501.8,7557.2,5261.2,6279.6
2440.6,6003.3,8503,7579.8,5298.4,6315.1
2440.6,5918.3,8504.2,7602.5,5335.5,6350.6
2440.7,5979.5,8505.3,7625.1,5372.7,6386.2
2440.8,6192,8506.5,7647.7,5409.8,6421.7
2440.9,6454.5,8507.7,7670.3,5446.9,6457.2
2440.9,6668.2,8508.9,7692.9,5484,6492.7
2441,7334.9,8510,7715.5,5521.1,6528.2
2441.1,7979.4,8511.2,7738.1,5558.1,6563.7
2441.1,7994.9,8512.4,7760.6,5595.1,6599.2
2441.2,8209.6,8513.6,7783.2,5632.1,6634.7
2441.3,8267.1,8514.7,7805.7,5669.1,6670.2
2441.4,7941.5,8515.9,7828.2,5706,6705.7
2441.4,7327.7,8517.1,7850.7,5743,6741.1
2441.5,6796.7,8518.3,7873.2,5779.9,6776.6
2441.6,6258,8519.5,7895.7,5816.7,6812.1
2441.7,6090.9,8520.6,7918.2,5853.6,6847.6
2441.7,5962.4,8521.8,7940.6,5890.5,6883
2441.8,5913.5,8523,7963,5927.3,6918.5
2441.9,5900.6,8524.2,7985.5,5964.1,6953.9
2442,5895.3,8525.3,8007.9,6000.9,6989.5
2442,5847.3,8526.5,8030.3,6037.6,7024.9
2442.1,5834.2,8527.7,8052.7,6074.4,7060.3
2442.2,5754.9,8528.9,8075,6111.1,7095.8
2442.3,5739.7,8530,8097.4,6147.8,7131.3
2442.3,5776,8531.2,8119.8,6184.5,7166.7
2442.4,5815.7,8532.4,8142.1,6221.1,7202.1
2442.5,5864.3,8533.6,8164.4,6257.7,7237.6
2442.6,5886,8534.7,8186.7,6294.3,7273
2442.6,5854.7,8535.9,8209.1,6330.9,7308.5
2442.7,5868.8,8537.1,8231.4,6367.5,7343.9
2442.8,5917.8,8538.3,8253.6,6404,7379.3
2442.9,6026.8,8539.4,8275.9,6440.5,7414.7
2442.9,6058.7,8540.6,8298.2,6477.1,7450.2
2443,6050.6,8541.8,8320.4,6513.5,7485.6
2443.1,5979.4,8543,8342.6,6550,7521
2443.2,5943.8,8544.2,8364.8,6586.4,7556.4
2443.2,5940.7,8545.3,8387,6622.9,7591.8
2443.3,5935,8546.5,8409.2,6659.2,7627.2
2443.4,5831.4,8547.7,8431.4,6695.6,7662.6
2443.4,5896.4,8548.9,8453.6,6731.9,7698
2443.5,5878.1,8550,8475.7,6768.2,7733.4
2443.6,5880.3,8551.2,8497.9,6804.6,7768.9
2443.7,5911.2,8552.4,8520,6840.9,7804.2
2443.7,5914.5,8553.6,8542.1,6877.1,7839.6
2443.8,5969.9,8554.7,8564.2,6913.3,7875
2443.9,6023.4,8555.9,8586.3,6949.6,7910.4
2444,6037.4,8557.1,8608.3,6985.8,7945.8
2444,6012.3,8558.2,8630.3,7022.9,7981.5
2444.1,6061.2,8559.4,8652.2,7060.6,8017.4
2444.2,6079.7,8560.5,8674.2,7098.4,8053.5
2444.3,6205.8,8561.7,8696.1,7136.1,8089.4
2444.3,6163.4,8562.8,8718,7173.8,8125.4
2444.4,6239.3,8564,8739.9,7211.5,8161.4
2444.5,6154.6,8565.1,8761.8,7249.2,8197.3
2444.6,6185,8566.3,8783.7,7287,8233.3
2444.6,6159.3,8567.4,8805.6,7324.7,8269.2
2444.7,6153.2,8568.6,8827.5,7362.4,8305.2
2444.8,6111.9,8569.7,8849.4,7400.1,8341.1
2444.9,6093.2,8570.9,8871.4,7437.9,8377.1
2444.9,6104.3,8572,8893.3,7475.6,8413.1
2445,6150.4,8573.2,8915.2,7513.2,8449
2445.1,6102.9,8574.3,8937.1,7550.9,8485
2445.2,6160,8575.4,8959,7588.7,8520.9
2445.2,6260.6,8576.6,8980.9,7626.3,8556.9
2445.3,6270.1,8577.7,9002.8,7664,8592.8
2445.4,6362.8,8578.9,9024.7,7701.7,8628.8
2445.5,6426.2,8580,9046.6,7739.3,8664.7
2445.5,6482.9,8581.2,9068.6,7777.1,8700.7
2445.6,6568.9,8582.3,9090.5,7814.7,8736.6
2445.7,6754.4,8583.5,9112.4,7852.4,8772.5
2445.7,6961.2,8584.6,9134.3,7890,8808.4
2445.8,7095.2,8585.8,9156.2,7927.7,8844.4
2445.9,7282.8,8586.9,9178.2,7965.4,8880.3
2446,7726.6,8588.1,9200.1,8003,8916.2
2446,9248.7,8589.2,9222,8040.7,8952.1
2446.1,10843,8590.4,9243.9,8078.4,8988.1
2446.2,12076,8591.5,9265.8,8116,9024
2446.3,12859,8592.6,9287.7,8153.6,9059.9
2446.3,12941,8593.8,9309.7,8191.3,9095.8
2446.4,12166,8594.9,9331.6,8228.9,9131.7
2446.5,11974,8596.1,9353.5,8266.5,9167.6
2446.6,11505,8597.2,9375.4,8304.1,9203.5
2446.6,11053,8598.4,9397.3,8341.8,9239.4
2446.7,10821,8599.5,9419.2,8379.4,9275.3
2446.8,10715,8600.7,9441.2,8417,9311.2
2446.9,10307,8601.8,9463.2,8454.8,9347.3
2446.9,9656.1,8603,9485.2,8492.6,9383.4
2447,9258.8,8604.1,9507.3,8530.4,9419.5
2447.1,8793.7,8605.3,9529.4,8568.3,9455.6
2447.2,8536.3,8606.4,9551.4,8606.1,9491.7
2447.2,8510.6,8607.6,9573.4,8643.9,9527.8
2447.3,8449.7,8608.7,9595.5,8681.7,9563.9
2447.4,8678.2,8609.9,9617.5,8719.5,9599.9
2447.5,8828.7,8611,9639.6,8757.4,9636.1
2447.5,8613.7,8612.2,9661.6,8795.1,9672.1
2447.6,8276.7,8613.3,9683.7,8832.9,9708.2
2447.7,7926.7,8614.5,9705.7,8870.7,9744.3
2447.8,8079.1,8615.6,9727.8,8908.5,9780.4
2447.8,7806,8616.8,9749.8,8946.3,9816.5
2447.9,7845.3,8617.9,9771.9,8984.1,9852.5
2448,8151.6,8619.1,9793.9,9021.8,9888.6
2448.1,8745.9,8620.2,9810.5,9052,9913.5
2448.1,9239.3,8621.4,9825.3,9079.5,9934.4
2448.2,9742.4,8622.5,9840,9107,9955.4
2448.3,10187,8623.6,9854.7,9134.5,9976.4
2448.4,10092,8624.7,9869.5,9162,9997.3
2448.4,10152,8625.8,9884.2,9189.5,10018
2448.5,10318,8627,9899,9217,10039
2448.6,10219,8628.1,9913.8,9244.4,10060
2448.7,10313,8629.2,9928.6,9271.9,10081
2448.7,10137,8630.3,9943.4,9299.4,10102
2448.8,9914,8631.4,9958.2,9326.8,10123
2448.9,9784.1,8632.6,9973,9354.3,10144
2449,9720.5,8633.7,9987.8,9381.7,10165
2449,9697.6,8634.8,10003,9409.2,10186
2449.1,9716.5,8635.9,10018,9436.6,10207
2449.2,9650,8637.1,10032,9464,10228
2449.2,9477.1,8638.2,10047,9491.4,10249
2449.3,9561.7,8639.3,10062,9518.8,10270
2449.4,9541.4,8640.4,10077,9546.3,10291
2449.5,9649.9,8641.5,10092,9573.6,10312
2449.5,9863.5,8642.7,10107,9601,10333
2449.6,9857.8,8643.8,10122,9628.4,10353
2449.7,9819,8644.9,10137,9655.8,10374
2449.8,10486,8646,10152,9683.2,10395
2449.8,10786,8647.1,10167,9710.6,10416
2449.9,10815,8648.3,10182,9737.9,10437
2450,11739,8649.4,10197,9765.3,10458
2450.1,12198,8650.5,10212,9792.6,10479
2450.1,12440,8651.6,10227,9820,10500
2450.2,12988,8652.8,10242,9847.3,10521
2450.3,13290,8653.9,10257,9874.6,10542
2450.4,13123,8655,10272,9902,10563
2450.4,13136,8656.1,10287,9929.3,10584
2450.5,13500,8657.2,10302,9956.6,10605
2450.6,13825,8658.4,10317,9983.9,10625
2450.7,13701,8659.5,10332,10011,10646
2450.7,13468,8660.6,10347,10039,10667
2450.8,13308,8661.7,10362,10066,10688
2450.9,13399,8662.8,10377,10093,10709
2451,13155,8664,10392,10120,10730
2451,12814,8665.1,10407,10146,10749
2451.1,11595,8666.2,10422,10171,10767
2451.2,11262,8667.3,10436,10197,10785
2451.3,10509,8668.4,10451,10222,10803
2451.3,10054,8669.6,10465,10247,10821
2451.4,10097,8670.7,10480,10272,10839
2451.5,10327,8671.8,10495,10298,10857
2451.6,10253,8672.9,10509,10323,10875
2451.6,11425,8674,10524,10348,10893
2451.7,12197,8675.2,10539,10374,10911
2451.8,12235,8676.3,10553,10399,10930
2451.9,12479,8677.4,10568,10424,10948
2451.9,12291,8678.5,10583,10449,10966
2452,11609,8679.6,10596,10474,10983
2452.1,11135,8680.7,10604,10496,10995
2452.2,10576,8681.8,10611,10518,11006
2452.2,10429,8682.9,10619,10540,11018
2452.3,9900.6,8684,10627,10562,11030
2452.4,9866.2,8685.1,10634,10584,11042
2452.5,9854.7,8686.1,10642,10606,11053
2452.5,9710.5,8687.2,10650,10628,11065
2452.6,9828.3,8688.3,10657,10651,11077
2452.7,9793.9,8689.4,10665,10673,11089
2452.8,9883.4,8690.5,10673,10695,11101
2452.8,9871.1,8691.6,10680,10717,11113
2452.9,9808.9,8692.7,10688,10739,11124
2453,9783.5,8693.8,10696,10761,11136
2453.1,9836.3,8694.8,10704,10784,11148
2453.1,9727.4,8695.9,10712,10806,11160
2453.2,9642.6,8697,10719,10828,11172
2453.3,9700.5,8698.1,10727,10850,11184
2453.4,9609.7,8699.2,10735,10873,11196
2453.4,9586.6,8700.3,10743,10895,11208
2453.5,9668,8701.4,10751,10917,11220
2453.6,9473,8702.4,10759,10940,11232
2453.7,9471.8,8703.5,10767,10962,11244
2453.7,9238.7,8704.6,10775,10984,11257
2453.8,9300.5,8705.7,10783,11007,11269
2453.9,9371.5,8706.8,10791,11029,11281
2453.9,9401,8707.9,10799,11052,11293
2454,9708.8,8709,10807,11074,11305
2454.1,9889.4,8710,10815,11096,11317
2454.2,10281,8711.1,10823,11118,11329
2454.2,10635,8712.2,10831,11140,11341
2454.3,10968,8713.2,10839,11162,11353
2454.4,10767,8714.3,10847,11184,11365
2454.5,11043,8715.3,10855,11206,11377
2454.5,10407,8716.4,10863,11229,11389
2454.6,10168,8717.5,10871,11251,11401
2454.7,10048,8718.5,10879,11273,11414
2454.8,9812.5,8719.6,10887,11295,11426
2454.8,9580.5,8720.7,10896,11317,11438
2454.9,9590.8,8721.7,10904,11340,11450
2455,9310.2,8722.8,10912,11362,11462
2455,9423.8,8723.9,10920,11384,11475
2455.1,9346.9,8724.9,10928,11407,11487
2455.2,9328.4,8726,10937,11429,11499
2455.3,9376.2,8727.1,10945,11451,11511
2455.3,9181.2,8728.1,10953,11474,11524
2455.4,9182,8729.2,10961,11496,11536
2455.5,9064.9,8730.3,10970,11518,11548
2455.6,9000.7,8731.3,10978,11541,11561
2455.6,9087.2,8732.4,10986,11563,11573
2455.7,9294.6,8733.4,10995,11586,11586
2455.8,9270,8734.5,11003,11608,11598
2455.9,9075.1,8735.6,11012,11631,11610
2455.9,9273.5,8736.6,11020,11653,11623
2456,9157.7,8737.7,11028,11676,11635
2456.1,9113.1,8738.7,11033,11696,11653
2456.1,8958,8739.8,11037,11716,11670
2456.2,9190.6,8740.8,11042,11737,11688
2456.3,9109.2,8741.8,11047,11757,11705
2456.4,9147.2,8742.9,11051,11778,11723
2456.4,9027.3,8743.9,11056,11798,11740
2456.5,9192.7,8744.9,11060,11819,11758
2456.6,9143.4,8746,11065,11839,11775
2456.7,9274.5,8747,11069,11860,11793
2456.7,9554.8,8748,11074,11880,11810
2456.8,9449.2,8749.1,11079,11901,11828
2456.9,9549.8,8750.1,11083,11922,11845
2456.9,9632.1,8751.1,11088,11942,11863
2457,9619.6,8752.2,11093,11963,11881
2457.1,9637.5,8753.2,11098,11984,11898
2457.2,9571.3,8754.2,11102,12004,11916
2457.2,9394.5,8755.2,11107,12025,11934
2457.3,9435.5,8756.3,11112,12046,11951
2457.4,9532.4,8757.3,11117,12067,11969
2457.5,9125.3,8758.3,11122,12088,11987
2457.5,8951.7,8759.4,11126,12108,12005
2457.6,9032.8,8760.4,11131,12129,12022
2457.7,8917.6,8761.4,11136,12150,12040
2457.8,8785,8762.5,11141,12171,12058
2457.8,8816.6,8763.5,11146,12192,12076
2457.9,8820.6,8764.5,11151,12213,12094
2458,9110.4,8765.6,11156,12234,12111
2458,9141.6,8766.6,11161,12255,12129
2458.1,9192.2,8767.6,11166,12276,12147
2458.2,9323.2,8768.7,11171,12297,12165
2458.3,9383.3,8769.7,11176,12319,12183
2458.3,9404.7,8770.7,11181,12340,12201
2458.4,9384.5,8771.8,11186,12361,12219
2458.5,9223.5,8772.8,11191,12382,12237
2458.6,9468.3,8773.8,11196,12403,12255
2458.6,9254.2,8774.8,11201,12425,12273
2458.7,9417.1,8775.9,11207,12446,12291
2458.8,9329,8776.9,11212,12467,12309
2458.9,9249.3,8777.9,11217,12489,12327
2458.9,9252.8,8779,11222,12510,12345
2459,9449.3,8780,11227,12531,12363
2459.1,9515.2,8781,11233,12553,12381
2459.1,9489.7,8782.1,11238,12574,12399
2459.2,9575.2,8783.1,11243,12596,12417
2459.3,9399,8784.1,11249,12617,12435
2459.4,9144.8,8785.2,11254,12639,12453
2459.4,9031.8,8786.2,11259,12660,12471
2459.5,9127.8,8787.2,11265,12682,12489
2459.6,9129.5,8788.2,11270,12704,12508
2459.7,9339.6,8789.3,11275,12725,12526
2459.7,9212.7,8790.3,11281,12747,12544
2459.8,8976.6,8791.3,11286,12769,12562
2459.9,9033.2,8792.4,11292,12790,12580
2459.9,9182.7,8793.4,11297,12812,12599
2460,9340,8794.4,11301,12831,12616
2460.1,9466.7,8795.4,11302,12845,12633
2460.2,9345,8796.4,11302,12859,12649
2460.2,9386.6,8797.4,11303,12873,12666
2460.3,9334,8798.4,11303,12887,12683
2460.4,9545.4,8799.4,11304,12902,12701
2460.5,9864.1,8800.4,11304,12917,12719
2460.5,9814.8,8801.4,11305,12931,12737
2460.6,9999.9,8802.4,11306,12946,12755
2460.7,10036,8803.4,11306,12961,12773
2460.8,10031,8804.4,11307,12976,12791
2460.8,9999.2,8805.4,11307,12990,12810
2460.9,9976.1,8806.4,11308,13005,12828
2461,9935.4,8807.3,11309,13018,12843
2461,9888.4,8808.1,11309,13030,12858
2461.1,9809.9,8808.9,11310,13042,12873
2461.1,9769.7,8809.7,11310,13054,12888
2461.2,9957.5,8810.5,11311,13066,12902
2461.3,10044,8811.3,11311,13078,12917
2461.3,10012,8812.1,11312,13090,12932
2461.4,10839,8812.9,11312,13102,12947
2461.4,11388,8813.7,11313,13114,12961
2461.5,11749,8814.5,11314,13126,12976
2461.6,12034,8815.3,11314,13138,12991
2461.6,11357,8816.1,11315,13150,13006
2461.7,10392,8816.9,11315,13162,13021
2461.7,9658.1,8817.8,11316,13174,13036
2461.8,9208.5,8818.6,11317,13186,13050
2461.8,8866.1,8819.4,11317,13198,13065
2461.9,8624.7,8820.2,11318,13210,13080
2462,8650.3,8821,11319,13222,13095
2462,8473.4,8821.8,11319,13234,13110
2462.1,8340.9,8822.6,11320,13246,13125
2462.1,8763.9,8823.4,11321,13258,13140
2462.2,9429.7,8824.2,11321,13271,13155
2462.3,10561,8825,11322,13283,13170
2462.3,11103,8825.8,11323,13295,13185
2462.4,11356,8826.6,11324,13307,13200
2462.4,11387,8827.4,11324,13319,13215
2462.5,11209,8828.2,11325,13331,13230
2462.6,10968,8829,11326,13344,13245
2462.6,10589,8829.8,11327,13356,13260
2462.7,10380,8830.6,11327,13368,13275
2462.7,10266,8831.4,11328,13380,13290
2462.8,10648,8832.2,11329,13393,13305
2462.8,11062,8833.1,11330,13405,13320
2462.9,11502,8833.9,11330,13417,13335
2463,11767,8834.7,11331,13429,13350
2463,12498,8835.5,11332,13442,13365
2463.1,13111,8836.3,11333,13454,13380
2463.1,13893,8837.1,11334,13466,13395
2463.2,14220,8837.9,11335,13479,13411
2463.3,14474,8838.7,11335,13491,13426
2463.3,14581,8839.5,11336,13503,13441
2463.4,14209,8840.3,11337,13516,13456
2463.4,13363,8841.1,11338,13528,13471
2463.5,12868,8841.9,11339,13540,13487
2463.6,12745,8842.7,11340,13553,13502
2463.6,12717,8843.5,11341,13565,13517
2463.7,12743,8844.3,11342,13578,13532
2463.7,12771,8845.1,11343,13590,13548
2463.8,13139,8845.9,11344,13603,13563
2463.8,13541,8846.7,11344,13615,13578
2463.9,13874,8847.5,11345,13628,13593
2464,13846,8848.3,11346,13640,13609
2464,13696,8849.1,11345,13647,13618
2464.1,13685,8849.9,11339,13647,13619
2464.1,13762,8850.7,11334,13647,13621
2464.2,13922,8851.5,11329,13647,13622
2464.3,14133,8852.2,11324,13646,13623
2464.3,14131,8853,11318,13646,13625
2464.4,14055,8853.8,11313,13646,13626
2464.4,13935,8854.6,11308,13646,13627
2464.5,13516,8855.3,11302,13646,13629
2464.6,13408,8856.1,11297,13646,13630
2464.6,13188,8856.9,11292,13646,13631
2464.7,13017,8857.7,11287,13646,13633
2464.7,13092,8858.5,11282,13646,13634
2464.8,13169,8859.2,11276,13646,13636
2464.8,13153,8860,11271,13646,13637
2464.9,13333,8860.8,11266,13646,13639
2465,13474,8861.6,11261,13646,13640
2465,13409,8862.3,11256,13646,13642
2465.1,13404,8863.1,11250,13646,13643
2465.1,13158,8863.9,11245,13646,13645
2465.2,13039,8864.7,11240,13646,13646
2465.3,12892,8865.4,11235,13646,13648
2465.3,12824,8866.2,11230,13646,13650
2465.4,12551,8867,11225,13646,13651
2465.4,12356,8867.8,11219,13646,13653
2465.5,12244,8868.6,11214,13646,13654
2465.6,12308,8869.3,11209,13646,13656
2465.6,12555,8870.1,11204,13647,13658
2465.7,12841,8870.9,11199,13647,13659
2465.7,13057,8871.7,11194,13647,13661
2465.8,13306,8872.4,11189,13647,13663
2465.8,13564,8873.2,11184,13647,13665
2465.9,13687,8874,11178,13648,13666
2466,13789,8874.8,11173,13648,13668
2466,13635,8875.5,11168,13648,13670
2466.1,13533,8876.3,11163,13648,13672
2466.1,13443,8877.1,11158,13649,13674
2466.2,13390,8877.9,11153,13649,13675
2466.3,13135,8878.6,11148,13649,13677
2466.3,13333,8879.4,11143,13650,13679
2466.4,13116,8880.2,11138,13650,13681
2466.4,13025,8881,11133,13650,13683
2466.5,13028,8881.8,11128,13651,13685
2466.6,13062,8882.5,11123,13651,13687
2466.6,13113,8883.3,11118,13651,13689
2466.7,13207,8884,11113,13652,13691
2466.7,13031,8884.8,11108,13652,13692
2466.8,13173,8885.5,11104,13653,13694
2466.8,13438,8886.3,11099,13653,13696
2466.9,13140,8887,11094,13654,13698
2467,12849,8887.8,11089,13654,13700
2467,12535,8888.5,11085,13654,13702
2467.1,12320,8889.2,11080,13655,13704
2467.1,12149,8890,11075,13655,13706
2467.2,11822,8890.7,11070,13656,13708
2467.2,11684,8891.5,11066,13656,13710
2467.3,11577,8892.2,11061,13657,13712
2467.3,11635,8892.9,11056,13658,13714
2467.4,11637,8893.7,11052,13658,13716
2467.5,11598,8894.4,11047,13659,13718
2467.5,11818,8895.2,11042,13659,13720
2467.6,12134,8895.9,11038,13660,13723
2467.6,12485,8896.7,11033,13660,13725
2467.7,13012,8897.4,11028,13661,13727
2467.7,13531,8898.1,11024,13662,13729
2467.8,13868,8898.9,11019,13662,13731
2467.9,13555,8899.6,11014,13663,13733
2467.9,13192,8900.4,11010,13664,13735
2468,12392,8901.1,11005,13664,13738
2468,12046,8901.8,10999,13661,13735
2468.1,11396,8902.6,10990,13652,13725
2468.1,10706,8903.3,10981,13642,13715
2468.2,10572,8904,10972,13632,13704
2468.2,10253,8904.7,10963,13623,13694
2468.3,10014,8905.4,10954,13613,13684
2468.4,10229,8906.1,10945,13603,13673
2468.4,10702,8906.8,10936,13594,13663
2468.5,10729,8907.6,10927,13584,13652
2468.5,11130,8908.3,10918,13574,13642
2468.6,11726,8909,10909,13565,13632
2468.6,12297,8909.7,10900,13555,13621
2468.7,12494,8910.4,10891,13545,13611
2468.8,12791,8911.1,10882,13536,13601
2468.8,12623,8911.9,10873,13526,13590
2468.9,12556,8912.6,10864,13516,13580
2468.9,12168,8913.3,10855,13507,13570
2469,11969,8914,10846,13497,13559
2469,11803,8914.7,10837,13488,13549
2469.1,11866,8915.4,10828,13478,13539
2469.1,12002,8916.1,10819,13468,13528
2469.2,12157,8916.9,10810,13459,13518
2469.3,12021,8917.6,10801,13449,13508
2469.3,12127,8918.3,10792,13439,13497
2469.4,12052,8919,10783,13430,13487
2469.4,12030,8919.7,10774,13420,13477
2469.5,12038,8920.4,10765,13411,13467
2469.5,11777,8921.1,10756,13401,13456
2469.6,11688,8921.9,10747,13391,13446
2469.7,11599,8922.6,10738,13382,13436
2469.7,11533,8923.3,10729,13372,13425
2469.8,11407,8924,10720,13363,13415
2469.8,11367,8924.7,10711,13353,13405
2469.9,11761,8925.4,10701,13343,13394
2469.9,12230,8926.1,10692,13334,13384
2470,12411,8926.9,10683,13324,13374
2470,12810,8927.6,10674,13315,13364
2470.1,13092,8928.3,10665,13305,13353
2470.2,13140,8929,10656,13295,13343
2470.2,13039,8929.7,10647,13286,13333
2470.3,13081,8930.4,10638,13276,13322
2470.3,13179,8931.1,10629,13267,13312
2470.4,13119,8931.9,10620,13257,13302
2470.4,13016,8932.6,10611,13248,13292
2470.5,13170,8933.3,10602,13238,13281
2470.6,13263,8934,10593,13228,13271
2470.6,13383,8934.7,10584,13219,13261
2470.7,13345,8935.4,10575,13209,13251
2470.7,13120,8936.1,10566,13200,13240
2470.8,12942,8936.9,10557,13190,13230
2470.8,12953,8937.6,10547,13181,13220
2470.9,12893,8938.3,10538,13171,13209
2470.9,12884,8939,10529,13162,13199
2471,12666,8939.7,10520,13152,13189
2471.1,12430,8940.4,10511,13142,13179
2471.1,12252,8941.1,10502,13133,13168
2471.2,12573,8941.9,10493,13123,13158
2471.2,13017,8942.6,10484,13114,13148
2471.3,13323,8943.3,10475,13104,13138
2471.3,13548,8944,10466,13095,13128
2471.4,13483,8944.7,10457,13085,13117
2471.5,13552,8945.4,10447,13076,13107
2471.5,13705,8946.1,10438,13066,13097
2471.6,13707,8946.9,10429,13057,13087
2471.6,13910,8947.6,10420,13047,13076
2471.7,13775,8948.3,10411,13038,13066
2471.7,13582,8949,10402,13028,13056
2471.8,13521,8949.7,10393,13019,13046
2471.8,13458,8950.4,10384,13009,13035
2471.9,13157,8951.1,10375,12999,13025
2472,12688,8951.9,10366,12989,13015
2472,12420,8952.6,10357,12979,13004
2472.1,12269,8953.2,10350,12971,12996
2472.1,12160,8953.8,10344,12962,12987
2472.2,12207,8954.3,10337,12954,12979
2472.2,12197,8954.9,10331,12946,12971
2472.3,12155,8955.5,10324,12938,12963
2472.3,12253,8956.1,10318,12929,12955
2472.4,12277,8956.6,10311,12921,12946
2472.4,12302,8957.2,10305,12913,12938
2472.4,12580,8957.8,10298,12904,12930
2472.5,12707,8958.4,10292,12896,12921
2472.5,12761,8958.9,10285,12888,12913
2472.6,12850,8959.5,10279,12879,12905
2472.6,13177,8960.1,10272,12871,12896
2472.7,13383,8960.7,10266,12863,12888
2472.7,13202,8961.2,10259,12854,12879
2472.8,13230,8961.8,10253,12846,12871
2472.8,13245,8962.4,10246,12837,12863
2472.9,12959,8963,10240,12829,12854
2472.9,12732,8963.5,10233,12821,12846
2473,12768,8964.1,10227,12812,12837
2473,12914,8964.7,10220,12804,12829
2473.1,13281,8965.3,10213,12795,12820
2473.1,13339,8965.9,10207,12787,12812
2473.2,13236,8966.4,10200,12778,12803
2473.2,13209,8967,10194,12770,12794
2473.2,13204,8967.6,10187,12761,12786
2473.3,13126,8968.2,10181,12753,12777
2473.3,13266,8968.7,10174,12744,12769
2473.4,13409,8969.3,10167,12736,12760
2473.4,13601,8969.9,10161,12727,12751
2473.5,13705,8970.5,10154,12719,12743
2473.5,13991,8971,10147,12710,12734
2473.6,14591,8971.6,10141,12702,12725
2473.6,15277,8972.2,10134,12693,12717
2473.7,15091,8972.8,10128,12685,12708
2473.7,14941,8973.3,10121,12676,12699
2473.8,14539,8973.9,10114,12667,12690
2473.8,14291,8974.5,10108,12659,12682
2473.9,14432,8975.1,10101,12650,12673
2473.9,14463,8975.6,10094,12642,12664
2474,14632,8976.2,10088,12633,12655
2474,15032,8976.8,10081,12624,12646
2474.1,15096,8977.4,10074,12616,12637
2474.1,15053,8978,10067,12607,12628
2474.1,14428,8978.5,10061,12598,12620
2474.2,14066,8979.1,10054,12590,12611
2474.2,14137,8979.7,10047,12581,12602
2474.3,14316,8980.3,10041,12572,12593
2474.3,14349,8980.8,10034,12564,12584
2474.4,14411,8981.4,10027,12555,12575
2474.4,14189,8982,10020,12546,12566
2474.5,14093,8982.6,10014,12537,12557
2474.5,13874,8983.1,10007,12529,12548
2474.6,13595,8983.7,10000,12520,12539
2474.6,13297,8984.3,9993.3,12511,12530
2474.7,12770,8984.9,9986.5,12502,12521
2474.7,12413,8985.4,9979.8,12494,12511
2474.8,12313,8986,9973,12485,12502
2474.8,12402,8986.6,9966.2,12476,12493
2474.9,12690,8987.2,9959.4,12467,12484
2474.9,13086,8987.7,9952.6,12458,12475
2475,13486,8988.3,9945.7,12449,12466
2475,13704,8988.9,9938.9,12441,12457
2475,14146,8989.5,9932.1,12432,12447
2475.1,14689,8990,9925.3,12423,12438
2475.1,15062,8990.6,9918.4,12414,12429
2475.2,15065,8991.2,9911.6,12405,12420
2475.2,15000,8991.8,9904.7,12396,12410
2475.3,15003,8992.3,9897.9,12387,12401
2475.3,14995,8992.9,9891,12378,12392
2475.4,15042,8993.5,9884.1,12370,12382
2475.4,14928,8994.1,9877.2,12361,12373
2475.5,14854,8994.6,9870.4,12352,12364
2475.5,14940,8995.2,9863.5,12343,12354
2475.6,13927,8995.8,9856.6,12334,12345
2475.6,13412,8996.4,9849.7,12325,12336
2475.7,13122,8997,9842.8,12316,12326
2475.7,12799,8997.5,9835.8,12307,12317
2475.8,12527,8998.1,9828.9,12298,12307
2475.8,12326,8998.7,9822,12289,12298
2475.8,12281,8999.3,9815.1,12280,12288
2475.9,12334,8999.8,9808.1,12271,12279
2475.9,12308,9000.4,9801.2,12262,12269
2476,12055,9001,9794.2,12253,12260
2476,12168,9001.5,9791.4,12250,12258
2476.1,12528,9002.1,9789.8,12248,12258
2476.1,12707,9002.7,9788.1,12247,12258
2476.2,12893,9003.2,9786.4,12246,12259
2476.2,13103,9003.8,9784.7,12244,12259
2476.3,13362,9004.3,9783,12243,12259
2476.3,13437,9004.9,9781.3,12242,12259
2476.4,13263,9005.4,9779.6,12240,12260
2476.4,13213,9006,9777.9,12239,12260
2476.5,13259,9006.5,9776.2,12238,12260
2476.5,13415,9007.1,9774.4,12236,12260
2476.6,13511,9007.6,9772.7,12235,12261
2476.6,13497,9008.2,9771,12233,12261
2476.6,13488,9008.7,9769.3,12232,12261
2476.7,13427,9009.2,9767.8,12231,12261
2476.7,13319,9009.7,9766.2,12230,12261
2476.8,13177,9010.2,9764.7,12228,12262
2476.8,13224,9010.7,9763.1,12227,12262
2476.9,13088,9011.2,9761.6,12226,12262
2476.9,12974,9011.6,9760,12225,12262
2476.9,12940,9012.1,9758.5,12223,12262
2477,12783,9012.6,9756.9,12222,12262
2477,12696,9013.1,9755.3,12221,12262
2477.1,12534,9013.6,9753.7,12220,12263
2477.1,12307,9014.1,9752.2,12218,12263
2477.1,12099,9014.6,9750.6,12217,12263
2477.2,12087,9015.1,9749,12216,12263
2477.2,12148,9015.5,9747.4,12215,12263
2477.3,12167,9016,9745.8,12213,12263
2477.3,12355,9016.5,9744.2,12212,12263
2477.4,12514,9017,9742.6,12211,12263
2477.4,12607,9017.5,9740.9,12210,12264
2477.4,12713,9018,9739.3,12208,12264
2477.5,12723,9018.5,9737.7,12207,12264
2477.5,12483,9019,9736.1,12206,12264
2477.6,12187,9019.4,9734.4,12204,12264
2477.6,11979,9019.9,9732.8,12203,12264
2477.6,11839,9020.4,9731.2,12202,12264
2477.7,11835,9020.9,9729.5,12200,12264
2477.7,12055,9021.4,9727.9,12199,12264
2477.8,12184,9021.9,9726.2,12198,12264
2477.8,12476,9022.4,9724.5,12197,12264
2477.9,12878,9022.8,9722.9,12195,12264
2477.9,12953,9023.3,9721.2,12194,12264
2477.9,13117,9023.8,9719.5,12193,12264
2478,13286,9024.3,9717.8,12191,12264
2478,13630,9024.8,9716.2,12190,12265
2478.1,13788,9025.3,9714.5,12189,12265
2478.1,13675,9025.8,9712.8,12187,12265
2478.1,13625,9026.3,9711.1,12186,12265
2478.2,13585,9026.7,9709.4,12185,12265
2478.2,13405,9027.2,9707.7,12183,12265
2478.3,13399,9027.7,9705.9,12182,12265
2478.3,13623,9028.2,9704.2,12181,12265
2478.3,13923,9028.7,9702.5,12179,12265
2478.4,14119,9029.2,9700.8,12178,12265
2478.4,14003,9029.7,9699.1,12177,12265
2478.5,13826,9030.2,9697.3,12175,12265
2478.5,13813,9030.6,9695.6,12174,12265
2478.6,13778,9031.1,9693.8,12172,12265
2478.6,13629,9031.6,9692.1,12171,12265
2478.6,13568,9032.1,9690.3,12170,12265
2478.7,13631,9032.6,9688.6,12168,12265
2478.7,13842,9033.1,9686.8,12167,12264
2478.8,13942,9033.6,9685,12166,12264
2478.8,13727,9034.1,9683.3,12164,12264
2478.8,13633,9034.5,9681.5,12163,12264
2478.9,13629,9035,9679.7,12161,12264
2478.9,13561,9035.5,9677.9,12160,12264
2479,13320,9036,9676.1,12159,12264
2479,13068,9036.5,9674.3,12157,12264
2479.1,12982,9037,9672.5,12156,12264
2479.1,12809,9037.5,9670.7,12154,12264
2479.1,12594,9037.9,9668.9,12153,12264
2479.2,12459,9038.4,9667.1,12152,12264
2479.2,12416,9038.9,9665.3,12150,12264
2479.3,12318,9039.4,9663.5,12149,12264
2479.3,12636,9039.9,9661.6,12147,12263
2479.3,12794,9040.4,9659.8,12146,12263
2479.4,12770,9040.9,9658,12144,12263
2479.4,12755,9041.4,9656.1,12143,12263
2479.5,12773,9041.8,9654.3,12142,12263
2479.5,13087,9042.3,9652.4,12140,12263
2479.6,13244,9042.8,9650.6,12139,12263
2479.6,13347,9043.3,9648.7,12137,12263
2479.6,13428,9043.8,9646.8,12136,12263
2479.7,13396,9044.3,9645,12134,12262
2479.7,13395,9044.8,9643.1,12133,12262
2479.8,13291,9045.2,9641.2,12131,12262
2479.8,13234,9045.7,9639.3,12130,12262
2479.8,13218,9046.2,9637.5,12128,12262
2479.9,13090,9046.7,9635.6,12127,12262
2479.9,13165,9047.2,9633.7,12126,12261
2480,13517,9047.7,9631.8,12124,12261
2480,13913,9048.2,9630.8,12124,12263
2480,13934,9048.6,9633.7,12129,12271
2480.1,13926,9049.1,9636.6,12135,12279
2480.1,13995,9049.5,9639.5,12141,12287
2480.2,14040,9050,9642.4,12146,12295
2480.2,14018,9050.4,9645.3,12152,12304
2480.3,13840,9050.9,9648.2,12157,12312
2480.3,14005,9051.3,9651.1,12163,12320
2480.3,14080,9051.8,9654,12168,12328
2480.4,14040,9052.2,9656.9,12174,12336
2480.4,14086,9052.7,9659.8,12180,12345
2480.5,14087,9053.1,9662.7,12185,12353
2480.5,13960,9053.6,9665.6,12191,12361
2480.5,13932,9054.1,9668.5,12196,12369
2480.6,13967,9054.5,9671.4,12202,12377
2480.6,13976,9055,9674.3,12207,12386
2480.7,14200,9055.4,9677.2,12213,12394
2480.7,14153,9055.9,9680.2,12219,12402
2480.8,14124,9056.4,9683.7,12226,12412
2480.8,14162,9057,9687.2,12232,12422
2480.9,14136,9057.5,9690.6,12239,12432
2480.9,14027,9058.1,9694.1,12246,12442
2481,13968,9058.6,9697.6,12252,12452
2481,13898,9059.1,9701.1,12259,12462
2481.1,13888,9059.7,9704.5,12266,12472
2481.1,14144,9060.2,9708,12273,12482
2481.2,14328,9060.8,9711.4,12279,12492
2481.2,14352,9061.3,9714.9,12286,12502
2481.3,14347,9061.9,9718.4,12293,12512
2481.3,14240,9062.4,9721.8,12300,12522
2481.4,14364,9062.9,9725.3,12306,12532
2481.4,14362,9063.5,9728.7,12313,12542
2481.5,14406,9064,9732.2,12320,12552
2481.5,14264,9064.6,9735.6,12327,12562
2481.6,14107,9065.1,9739.1,12333,12572
2481.6,14026,9065.7,9742.5,12340,12582
2481.7,13920,9066.2,9746,12347,12592
2481.7,13933,9066.7,9749.4,12354,12602
2481.8,13829,9067.3,9752.9,12361,12612
2481.8,13610,9067.8,9756.3,12367,12622
2481.9,14027,9068.4,9759.8,12374,12632
2481.9,14230,9068.9,9763.2,12381,12642
2482,14164,9069.5,9766.7,12388,12652
2482,14119,9070,9770.1,12395,12662
2482.1,14046,9070.5,9773.5,12402,12672
2482.1,14040,9071.1,9777,12408,12682
2482.2,13975,9071.6,9780.4,12415,12692
2482.2,13914,9072.2,9783.9,12422,12702
2482.3,13842,9072.7,9787.3,12429,12713
2482.3,13694,9073.3,9790.7,12436,12723
2482.4,13624,9073.8,9794.2,12443,12733
2482.4,13523,9074.3,9797.6,12449,12743
2482.5,13519,9074.9,9801,12456,12753
2482.5,13516,9075.4,9804.5,12463,12763
2482.6,13652,9076,9807.9,12470,12773
2482.6,13726,9076.5,9811.3,12477,12784
2482.7,13692,9077.1,9814.7,12484,12794
2482.7,13639,9077.6,9818.2,12491,12804
2482.8,13576,9078.1,9821.6,12497,12814
2482.8,13459,9078.7,9825,12504,12824
2482.9,13389,9079.2,9828.5,12510,12834
2482.9,13412,9079.8,9831.9,12516,12844
2483,13417,9080.3,9835.3,12523,12854
2483,13294,9080.8,9838.7,12529,12864
2483.1,13298,9081.4,9842.1,12536,12874
2483.1,13381,9081.9,9845.6,12542,12884
2483.2,13436,9082.5,9849,12549,12894
2483.2,13450,9083,9852.4,12555,12903
2483.2,13508,9083.5,9855.8,12561,12913
2483.3,13522,9084.1,9859.1,12568,12923
2483.3,13667,9084.6,9862.5,12574,12933
2483.4,13703,9085.2,9865.9,12580,12943
2483.4,13739,9085.7,9869.3,12587,12952
2483.5,13690,9086.2,9872.7,12593,12962
2483.5,13484,9086.8,9876,12599,12972
2483.6,13581,9087.3,9879.4,12606,12982
2483.6,13565,9087.9,9882.8,12612,12991
2483.7,13508,9088.4,9886.1,12618,13001
2483.7,13561,9089,9889.5,12625,13011
2483.8,13689,9089.5,9892.8,12631,13020
2483.8,13802,9090,9896.2,12637,13030
2483.9,13827,9090.6,9899.5,12643,13040
2483.9,13709,9091.1,9902.9,12650,13049
2484,13573,9091.7,9906.2,12656,13059
2484,13586,9092.2,9911.3,12664,13069
2484.1,13440,9092.7,9916.6,12672,13079
2484.1,13224,9093.2,9922,12680,13090
2484.2,13171,9093.7,9927.3,12688,13100
2484.2,13199,9094.2,9932.6,12696,13110
2484.3,13254,9094.8,9937.9,12704,13121
2484.3,13120,9095.3,9943.3,12712,13131
2484.4,13166,9095.8,9948.6,12720,13141
2484.4,13116,9096.3,9953.9,12728,13152
2484.5,13001,9096.8,9959.3,12736,13162
2484.5,12902,9097.3,9964.6,12744,13172
2484.6,12961,9097.8,9970,12752,13183
2484.6,12991,9098.4,9975.3,12760,13193
2484.7,13106,9098.9,9980.7,12768,13203
2484.7,13058,9099.4,9986,12776,13213
2484.8,13058,9099.9,9991.4,12785,13223
2484.8,12999,9100.4,9996.7,12793,13234
2484.9,13031,9100.9,10002,12801,13244
2484.9,13048,9101.5,10007,12809,13254
2485,13031,9102,10013,12817,13264
2485,13036,9102.5,10018,12825,13274
2485.1,13111,9103,10023,12833,13285
2485.1,13163,9103.5,10029,12841,13295
2485.2,13282,9104,10034,12849,13305
2485.2,13147,9104.6,10040,12857,13315
2485.3,13113,9105.1,10045,12865,13325
2485.3,13131,9105.6,10050,12873,13335
2485.4,13040,9106.1,10056,12881,13345
2485.4,13234,9106.6,10061,12889,13355
2485.5,13190,9107.1,10066,12897,13365
2485.5,13304,9107.6,10072,12905,13375
2485.6,13379,9108.2,10077,12913,13386
2485.6,13285,9108.7,10083,12921,13396
2485.7,13410,9109.2,10088,12929,13405
2485.7,13486,9109.7,10093,12936,13415
2485.8,13609,9110.2,10098,12944,13424
2485.8,13486,9110.7,10103,12952,13434
2485.9,13488,9111.1,10108,12959,13443
2485.9,13484,9111.6,10114,12967,13453
2486,13392,9112.1,10119,12975,13463
2486,13436,9112.6,10124,12982,13472
2486.1,13553,9113.1,10129,12990,13482
2486.1,13632,9113.6,10134,12998,13491
2486.2,13563,9114.1,10139,13005,13501
2486.2,13469,9114.6,10145,13013,13510
2486.3,13268,9115.1,10150,13020,13520
2486.3,13279,9115.6,10155,13028,13529
2486.3,13279,9116.1,10160,13036,13538
2486.4,13406,9116.6,10165,13043,13548
2486.4,13253,9117.1,10170,13051,13557
2486.5,13093,9117.6,10176,13059,13567
2486.5,13106,9118,10181,13066,13576
2486.6,12919,9118.5,10186,13074,13586
2486.6,12541,9119,10191,13082,13595
2486.7,12151,9119.5,10196,13089,13604
2486.7,11966,9120,10202,13097,13614
2486.8,11747,9120.5,10207,13104,13623
2486.8,11525,9121,10212,13112,13632
2486.9,11560,9121.5,10217,13120,13642
2486.9,11687,9122,10222,13127,13651
2487,11743,9122.5,10228,13135,13660
2487,11549,9123,10233,13142,13670
2487.1,11519,9123.5,10238,13150,13679
2487.1,11531,9124,10243,13158,13688
2487.2,11583,9124.5,10248,13165,13698
2487.2,11693,9124.9,10254,13173,13707
2487.3,11842,9125.4,10259,13181,13716
2487.3,11873,9125.9,10264,13188,13726
2487.3,11718,9126.4,10269,13196,13735
2487.4,11371,9126.9,10275,13203,13744
2487.4,11282,9127.4,10280,13211,13753
2487.5,11108,9127.9,10285,13219,13762
2487.5,11024,9128.4,10290,13226,13772
2487.6,10908,9128.9,10295,13234,13781
2487.6,10912,9129.4,10301,13241,13790
2487.7,10788,9129.9,10306,13249,13799
2487.7,10830,9130.4,10311,13256,13808
2487.8,10973,9130.9,10316,13264,13818
2487.8,11069,9131.4,10322,13272,13827
2487.9,10804,9131.8,10327,13279,13836
2487.9,10615,9132.3,10332,13287,13845
2488,10628,9132.8,10337,13294,13854
2488,10632,9133.3,10342,13300,13861
2488.1,10751,9133.8,10344,13302,13864
2488.1,10599,9134.3,10346,13304,13866
2488.2,10539,9134.7,10349,13306,13868
2488.2,10657,9135.2,10351,13308,13871
2488.3,10635,9135.7,10353,13310,13873
2488.3,10651,9136.1,10356,13312,13875
2488.3,10746,9136.6,10358,13314,13877
2488.4,10675,9137.1,10360,13316,13880
2488.4,10762,9137.5,10363,13318,13882
2488.5,10757,9138,10365,13320,13884
2488.5,10833,9138.5,10367,13322,13887
2488.6,10663,9138.9,10370,13324,13889
2488.6,10603,9139.4,10372,13326,13892
2488.7,10523,9139.9,10374,13328,13894
2488.7,10208,9140.4,10377,13330,13896
2488.8,10143,9140.8,10379,13332,13899
2488.8,10166,9141.3,10382,13334,13901
2488.9,10227,9141.8,10384,13336,13903
2488.9,10309,9142.2,10386,13338,13906
2489,10320,9142.7,10389,13340,13908
2489,10663,9143.2,10391,13342,13910
2489.1,10911,9143.6,10394,13344,13913
2489.1,11023,9144.1,10396,13346,13915
2489.2,11360,9144.6,10399,13349,13918
2489.2,11512,9145,10401,13351,13920
2489.2,11207,9145.5,10404,13353,13922
2489.3,11091,9146,10406,13355,13925
2489.3,11032,9146.5,10409,13357,13927
2489.4,11063,9146.9,10411,13359,13930
2489.4,11303,9147.4,10414,13362,13932
2489.5,11314,9147.9,10416,13364,13935
2489.5,10961,9148.3,10419,13366,13937
2489.6,10907,9148.8,10421,13368,13939
2489.6,10872,9149.3,10424,13371,13942
2489.7,10873,9149.7,10426,13373,13944
2489.7,10794,9150.2,10429,13375,13947
2489.8,11116,9150.7,10431,13377,13949
2489.8,11318,9151.1,10434,13380,13952
2489.9,11488,9151.6,10436,13382,13954
2489.9,11711,9152.1,10439,13384,13957
2490,11757,9152.5,10442,13387,13959
2490,11980,9153,10444,13389,13962
2490.1,11891,9153.5,10447,13391,13964
2490.1,11932,9154,10449,13394,13966
2490.2,11899,9154.4,10452,13396,13969
2490.2,12095,9154.9,10455,13398,13971
2490.2,11915,9155.4,10457,13401,13974
2490.3,11735,9155.8,10460,13403,13976
2490.3,11653,9156.3,10463,13406,13979
2490.4,11747,9156.8,10465,13408,13981
2490.4,11684,9157.3,10468,13411,13984
2490.5,11591,9157.8,10471,13414,13987
2490.6,11508,9158.4,10474,13416,13990
2490.6,11404,9158.9,10477,13419,13993
2490.7,11437,9159.4,10481,13422,13996
2490.7,11267,9160,10484,13425,13999
2490.8,10811,9160.5,10487,13428,14002
2490.8,10648,9161,10490,13431,14004
2490.9,10695,9161.5,10493,13433,14007
2490.9,10366,9162.1,10496,13436,14010
2491,10052,9162.6,10499,13439,14013
2491,10152,9163.1,10502,13442,14016
2491.1,9925.1,9163.7,10505,13445,14019
2491.1,10233,9164.2,10509,13448,14022
2491.2,10259,9164.7,10512,13452,14027
2491.3,10235,9165.3,10515,13456,14031
2491.3,10392,9165.8,10519,13460,14036
2491.4,10382,9166.4,10522,13464,14040
2491.4,10541,9166.9,10526,13468,14044
2491.5,10548,9167.4,10529,13472,14049
2491.5,10613,9168,10533,13476,14053
2491.6,10186,9168.5,10536,13480,14057
2491.6,9861.6,9169,10539,13484,14062
2491.7,11556,9169.6,10543,13488,14066
2491.7,11513,9170.1,10546,13492,14070
2491.8,11449,9170.6,10550,13496,14075
2491.8,11194,9171.2,10553,13500,14079
2491.9,10878,9171.7,10557,13504,14083
2492,10626,9172.3,10560,13508,14087
2492,10424,9172.8,10563,13510,14090
2492.1,10393,9173.3,10560,13505,14087
2492.1,10535,9173.8,10557,13500,14083
2492.2,10476,9174.3,10554,13495,14080
2492.2,10492,9174.8,10551,13490,14076
2492.3,10550,9175.3,10548,13485,14073
2492.3,10322,9175.8,10545,13479,14069
2492.4,10597,9176.4,10542,13474,14065
2492.4,10636,9176.9,10539,13469,14062
2492.5,10498,9177.4,10536,13464,14058
2492.5,10494,9177.9,10533,13459,14055
2492.6,10552,9178.4,10530,13454,14051
2492.7,10800,9178.9,10527,13449,14048
2492.7,10715,9179.4,10524,13443,14044
2492.8,10954,9179.9,10521,13438,14041
2492.8,10749,9180.4,10518,13433,14037
2492.9,10724,9180.9,10515,13428,14033
2492.9,10887,9181.4,10512,13423,14030
2493,11281,9182,10509,13418,14026
2493,11215,9182.5,10506,13413,14023
2493.1,11345,9183,10504,13408,14019
2493.1,11206,9183.5,10501,13403,14016
2493.2,11290,9184,10498,13398,14012
2493.2,11392,9184.5,10495,13392,14009
2493.3,11232,9185,10492,13387,14005
2493.4,11267,9185.5,10489,13382,14001
2493.4,11311,9186,10486,13377,13998
2493.5,11271,9186.5,10483,13372,13994
2493.5,11107,9187,10480,13367,13991
2493.6,11803,9187.6,10477,13362,13987
2493.6,11808,9188.1,10474,13357,13984
2493.7,12156,9188.6,10471,13352,13980
2493.7,12736,9189.1,10468,13347,13977
2493.8,13028,9189.6,10465,13342,13973
2493.8,13184,9190.1,10462,13337,13969
2493.9,13143,9190.6,10459,13332,13966
2494,12926,9191.1,10456,13327,13962
2494,12892,9191.6,10453,13322,13959
2494.1,12951,9192.1,10450,13317,13955
2494.1,13036,9192.7,10447,13312,13952
2494.2,13012,9193.2,10445,13307,13948
2494.2,13132,9193.7,10442,13302,13945
2494.3,13474,9194.2,10439,13297,13941
2494.3,13717,9194.7,10436,13292,13938
2494.4,14089,9195.2,10433,13287,13934
2494.4,14484,9195.7,10430,13282,13930
2494.5,15125,9196.2,10427,13277,13927
2494.5,15087,9196.7,10424,13272,13923
2494.6,14866,9197.2,10421,13267,13920
2494.7,14578,9197.7,10418,13262,13916
2494.7,14071,9198.3,10415,13257,13913
2494.8,13996,9198.8,10412,13252,13909
2494.8,13652,9199.3,10409,13247,13906
2494.9,13660,9199.8,10406,13242,13902
2494.9,13489,9200.3,10403,13237,13899
2495,13382,9200.8,10400,13232,13895
2495,13312,9201.3,10397,13227,13892
2495.1,13436,9201.8,10395,13222,13888
2495.1,13569,9202.3,10392,13217,13885
2495.2,13673,9202.8,10389,13212,13881
2495.2,13452,9203.3,10386,13208,13877
2495.3,13183,9203.9,10383,13203,13874
2495.4,12860,9204.4,10380,13198,13870
2495.4,12489,9204.9,10377,13193,13867
2495.5,12367,9205.4,10374,13188,13863
2495.5,12232,9205.9,10371,13183,13860
2495.6,12110,9206.4,10368,13178,13856
2495.6,12324,9206.9,10365,13173,13853
2495.7,12515,9207.4,10362,13168,13849
2495.7,12538,9207.9,10359,13163,13846
2495.8,12977,9208.4,10356,13159,13842
2495.8,13187,9208.9,10354,13154,13839
2495.9,13388,9209.3,10351,13150,13836
2495.9,13299,9209.7,10349,13147,13834
2496,13399,9210,10347,13143,13831
2496,13164,9210.4,10345,13140,13829
2496,13022,9210.7,10340,13132,13823
2496.1,12993,9211.1,10334,13122,13816
2496.1,12978,9211.4,10328,13113,13808
2496.1,12959,9211.8,10322,13104,13801
2496.2,12852,9212.1,10316,13094,13794
2496.2,12657,9212.4,10310,13085,13787
2496.3,12630,9212.8,10304,13076,13780
2496.3,12608,9213.1,10298,13066,13773
2496.3,12347,9213.5,10292,13057,13766
2496.4,12314,9213.8,10286,13048,13759
2496.4,12078,9214.2,10280,13038,13752
2496.5,11942,9214.5,10274,13029,13745
2496.5,11922,9214.9,10268,13020,13737
2496.5,11985,9215.2,10262,13011,13730
2496.6,11934,9215.5,10256,13001,13723
2496.6,11873,9215.9,10250,12992,13716
2496.6,11780,9216.2,10244,12983,13709
2496.7,11780,9216.6,10238,12973,13702
2496.7,11413,9216.9,10232,12964,13695
2496.8,11436,9217.3,10226,12955,13688
2496.8,11608,9217.6,10220,12946,13681
2496.8,11563,9218,10214,12936,13674
2496.9,11721,9218.3,10208,12927,13667
2496.9,11696,9218.6,10202,12918,13660
2497,11687,9219,10196,12908,13653
2497,11652,9219.3,10190,12899,13646
2497,11440,9219.7,10184,12890,13639
2497.1,11276,9220,10178,12881,13632
2497.1,11242,9220.4,10172,12871,13625
2497.1,10890,9220.7,10166,12862,13618
2497.2,10605,9221,10160,12853,13611
2497.2,10504,9221.4,10154,12844,13604
2497.3,10780,9221.7,10148,12834,13597
2497.3,11189,9222.1,10142,12825,13590
2497.3,11111,9222.4,10136,12816,13583
2497.4,11605,9222.8,10130,12807,13576
2497.4,11903,9223.1,10124,12797,13569
2497.5,12001,9223.5,10118,12788,13562
2497.5,11812,9223.8,10112,12779,13555
2497.5,11884,9224.1,10106,12770,13548
2497.6,12127,9224.5,10100,12760,13541
2497.6,12154,9224.8,10094,12751,13534
2497.6,12389,9225.2,10088,12742,13527
2497.7,12475,9225.5,10082,12733,13520
2497.7,12445,9225.9,10076,12723,13513
2497.8,12287,9226.2,10070,12714,13507
2497.8,11976,9226.5,10064,12705,13500
2497.8,11940,9226.9,10058,12696,13493
2497.9,12120,9227.2,10052,12687,13486
2497.9,11924,9227.6,10045,12677,13479
2498,11690,9227.9,10039,12668,13472
2498,11772,9228.3,10033,12659,13465
2498,11848,9228.6,10027,12650,13458
2498.1,12118,9229,10021,12641,13451
2498.1,12319,9229.3,10015,12631,13444
2498.1,12435,9229.6,10009,12622,13438
2498.2,12413,9230,10003,12613,13431
2498.2,12357,9230.3,9997.2,12604,13424
2498.3,12291,9230.7,9991.2,12595,13417
2498.3,12190,9231,9985.2,12585,13410
2498.3,12105,9231.4,9979.1,12576,13403
2498.4,12068,9231.7,9973.1,12567,13396
2498.4,12011,9232,9967.1,12558,13390
2498.5,11976,9232.4,9961,12549,13383
2498.5,12189,9232.7,9955,12540,13376
2498.5,12229,9233.1,9948.9,12530,13369
2498.6,11950,9233.4,9942.9,12521,13362
2498.6,11943,9233.8,9936.9,12512,13355
2498.6,11569,9234.1,9930.8,12503,13349
2498.7,11742,9234.4,9924.8,12494,13342
2498.7,11730,9234.8,9918.7,12485,13335
2498.8,11820,9235.1,9912.7,12475,13328
2498.8,11754,9235.5,9906.6,12466,13321
2498.8,11894,9235.8,9900.6,12457,13314
2498.9,11875,9236.2,9894.5,12448,13308
2498.9,11930,9236.5,9888.5,12439,13301
2499,11714,9236.9,9882.5,12430,13294
2499,11812,9237.2,9876.4,12421,13287
2499,11814,9237.5,9870.4,12411,13281
2499.1,11717,9237.9,9864.3,12402,13274
2499.1,11745,9238.2,9858.3,12393,13267
2499.1,11776,9238.6,9852.2,12384,13260
2499.2,11554,9238.9,9846.2,12375,13254
2499.2,11807,9239.3,9840.1,12366,13247
2499.3,12074,9239.6,9834.1,12357,13240
2499.3,12133,9239.9,9828,12348,13233
2499.3,11886,9240.3,9821.9,12338,13227
2499.4,11878,9240.6,9815.9,12329,13220
2499.4,12042,9241,9809.8,12320,13213
2499.5,11928,9241.3,9803.8,12311,13206
2499.5,11900,9241.7,9797.7,12302,13200
2499.5,11888,9242,9791.7,12293,13193
2499.6,11834,9242.4,9785.6,12284,13186
2499.6,11815,9242.7,9779.5,12275,13179
2499.6,11851,9243,9773.5,12266,13173
2499.7,11851,9243.4,9767.4,12257,13166
2499.7,11968,9243.7,9761.3,12247,13159
2499.8,12103,9244.1,9754.8,12238,13152
2499.8,12255,9244.5,9747.6,12227,13144
2499.9,12397,9244.9,9740.5,12216,13136
2499.9,12282,9245.3,9733.4,12206,13129
2499.9,12399,9245.7,9726.3,12195,13121
2500,12310,9246.1,9719.2,12184,13113
2500,12384,9246.5,9710.9,12171,13101
2500.1,12329,9246.9,9702.4,12157,13089
2500.1,12378,9247.3,9693.9,12143,13076
2500.2,12424,9247.6,9685.5,12129,13064
2500.2,12262,9248,9677,12115,13052
2500.3,12440,9248.4,9668.5,12100,13039
2500.3,12342,9248.8,9660.1,12086,13027
2500.4,12262,9249.2,9651.6,12072,13014
2500.4,12527,9249.5,9643.1,12058,13002
2500.4,12351,9249.9,9634.6,12044,12990
2500.5,12386,9250.3,9626.1,12030,12977
2500.5,12469,9250.7,9617.7,12016,12965
2500.6,12584,9251.1,9609.2,12002,12952
2500.6,12552,9251.4,9600.7,11988,12940
2500.7,12535,9251.8,9592.2,11974,12928
2500.7,12451,9252.2,9583.7,11960,12915
2500.8,12499,9252.6,9575.2,11946,12903
2500.8,12400,9253,9566.7,11932,12890
2500.9,12268,9253.3,9558.2,11918,12878
2500.9,12295,9253.7,9549.7,11904,12866
2500.9,12084,9254.1,9541.2,11890,12853
2501,11959,9254.5,9532.7,11875,12841
2501,11886,9254.9,9524.2,11861,12828
2501.1,11854,9255.3,9515.7,11847,12816
2501.1,11890,9255.6,9507.2,11833,12804
2501.2,11813,9256,9498.7,11819,12791
2501.2,11913,9256.4,9490.2,11805,12779
2501.3,11951,9256.8,9481.7,11791,12766
2501.3,12276,9257.2,9473.2,11777,12754
2501.3,12301,9257.5,9464.6,11763,12742
2501.4,12413,9257.9,9456.1,11749,12729
2501.4,12597,9258.3,9447.6,11735,12717
2501.5,12602,9258.7,9439.1,11721,12704
2501.5,12477,9259.1,9430.6,11707,12692
2501.6,12300,9259.4,9422,11692,12680
2501.6,12032,9259.8,9413.5,11678,12667
2501.7,11810,9260.2,9405,11664,12655
2501.7,11705,9260.6,9396.4,11650,12643
2501.8,11634,9261,9387.9,11636,12630
2501.8,11803,9261.3,9379.4,11622,12618
2501.8,11900,9261.7,9370.9,11608,12605
2501.9,11833,9262.1,9362.3,11594,12593
2501.9,11919,9262.5,9353.8,11580,12581
2502,11980,9262.9,9345.2,11566,12568
2502,12115,9263.2,9336.7,11552,12556
2502.1,12262,9263.6,9328.1,11538,12543
2502.1,12296,9264,9319.6,11523,12531
2502.2,12355,9264.4,9311.1,11509,12519
2502.2,12346,9264.8,9302.5,11495,12506
2502.3,12188,9265.1,9293.9,11481,12494
2502.3,12099,9265.5,9285.4,11467,12481
2502.3,12026,9265.9,9276.8,11453,12469
2502.4,12124,9266.3,9268.3,11439,12457
2502.4,12290,9266.7,9259.7,11425,12444
2502.5,12351,9267,9251.2,11411,12432
2502.5,12405,9267.4,9242.5,11396,12419
2502.6,12501,9267.8,9233.7,11381,12404
2502.6,12618,9268.2,9224.9,11366,12390
2502.7,12700,9268.6,9216.1,11350,12376
2502.7,12760,9269,9207.4,11335,12362
2502.8,12707,9269.3,9198.6,11320,12347
2502.8,12753,9269.7,9189.8,11304,12333
2502.8,12818,9270.1,9181,11289,12319
2502.9,12810,9270.5,9172.2,11274,12304
2502.9,12721,9270.9,9163.4,11258,12290
2503,12583,9271.2,9154.6,11243,12276
2503,12361,9271.6,9145.8,11228,12262
2503.1,12424,9272,9137,11212,12247
2503.1,12289,9272.4,9128.2,11197,12233
2503.2,12346,9272.8,9119.4,11182,12219
2503.2,12456,9273.1,9110.6,11167,12204
2503.2,12703,9273.5,9101.8,11151,12190
2503.3,12820,9273.9,9093,11136,12176
2503.3,12864,9274.3,9084.2,11121,12161
2503.4,12985,9274.7,9075.4,11105,12147
2503.4,13071,9275,9066.6,11090,12133
2503.5,13147,9275.4,9057.8,11075,12118
2503.5,13090,9275.8,9049,11059,12104
2503.6,12998,9276.2,9040.2,11044,12090
2503.6,13035,9276.6,9031.3,11029,12075
2503.7,12951,9276.9,9022.5,11013,12061
2503.7,13011,9277.3,9013.7,10998,12047
2503.7,13079,9277.7,9004.9,10982,12032
2503.8,13175,9278.1,8996.1,10967,12018
2503.8,13163,9278.5,8987.2,10952,12004
2503.9,13170,9278.9,8978.4,10936,11989
2503.9,13344,9279.2,8969.6,10921,11975
2504,13417,9279.6,8960.8,10906,11960
2504,13460,9280,8952.8,10892,11946
2504.1,13395,9280.3,8946.3,10880,11933
2504.1,13545,9280.7,8939.7,10868,11920
2504.2,13657,9281.1,8933.2,10856,11906
2504.2,13777,9281.4,8926.7,10844,11893
2504.2,13909,9281.8,8920.2,10832,11880
2504.3,13988,9282.1,8913.7,10820,11867
2504.3,13970,9282.5,8907.2,10808,11854
2504.4,13859,9282.8,8901.1,10797,11841
2504.4,13797,9283.2,8895.1,10787,11829
2504.5,13615,9283.5,8889,10776,11817
2504.5,13435,9283.8,8883,10765,11805
2504.5,13400,9284.2,8877,10754,11793
2504.6,13281,9284.5,8871,10743,11781
2504.6,13225,9284.8,8864.9,10732,11768
2504.7,13141,9285.1,8858.9,10721,11756
2504.7,13111,9285.5,8852.9,10710,11744
2504.8,13138,9285.8,8846.9,10699,11732
2504.8,13219,9286.1,8840.8,10689,11720
2504.8,13234,9286.5,8834.8,10678,11708
2504.9,13373,9286.8,8828.8,10667,11696
2504.9,13368,9287.1,8822.8,10656,11684
2505,13401,9287.5,8816.7,10645,11672
2505,13181,9287.8,8810.7,10635,11661
2505,13130,9288.1,8804.7,10624,11649
2505.1,13057,9288.5,8798.7,10613,11637
2505.1,13082,9288.8,8792.6,10602,11625
2505.2,13041,9289.1,8786.6,10592,11613
2505.2,12998,9289.5,8780.6,10581,11601
2505.3,12991,9289.8,8774.6,10570,11589
2505.3,12852,9290.1,8768.6,10559,11578
2505.3,12941,9290.5,8762.5,10549,11566
2505.4,12945,9290.8,8756.5,10538,11554
2505.4,13104,9291.1,8750.5,10527,11542
2505.5,13049,9291.4,8744.5,10517,11531
2505.5,12922,9291.8,8738.5,10506,11519
2505.5,12773,9292.1,8732.5,10495,11507
2505.6,12954,9292.4,8726.5,10485,11496
2505.6,12965,9292.8,8720.5,10474,11484
2505.7,13126,9293.1,8714.4,10464,11472
2505.7,13262,9293.4,8708.4,10453,11461
2505.8,13287,9293.8,8702.4,10442,11449
2505.8,13330,9294.1,8696.4,10432,11438
2505.8,12992,9294.4,8690.4,10421,11426
2505.9,12649,9294.8,8684.4,10411,11415
2505.9,12495,9295.1,8678.4,10400,11403
2506,12426,9295.4,8672.4,10390,11392
2506,12396,9295.8,8666.4,10379,11380
2506,12394,9296.1,8660.4,10369,11369
2506.1,12740,9296.4,8654.4,10358,11357
2506.1,12787,9296.8,8648.4,10348,11346
2506.2,12865,9297.1,8642.4,10337,11334
2506.2,12952,9297.4,8636.4,10327,11323
2506.3,13038,9297.7,8630.3,10316,11312
2506.3,13128,9298.1,8624.4,10306,11300
2506.3,12810,9298.4,8618.4,10296,11289
2506.4,12441,9298.7,8612.4,10285,11278
2506.4,12164,9299.1,8606.3,10275,11266
2506.5,11927,9299.4,8600.4,10264,11255
2506.5,11794,9299.7,8594.4,10254,11244
2506.6,11800,9300.1,8588.4,10244,11233
2506.6,11858,9300.4,8582.4,10233,11222
2506.6,12114,9300.7,8576.4,10223,11210
2506.7,12476,9301.1,8570.4,10213,11199
2506.7,12493,9301.4,8564.4,10202,11188
2506.8,12640,9301.7,8558.4,10192,11177
2506.8,12427,9302.1,8552.4,10182,11166
2506.8,12114,9302.4,8546.4,10172,11155
2506.9,11953,9302.7,8540.4,10161,11144
2506.9,11959,9303,8534.4,10151,11133
2507,12077,9303.4,8528.4,10141,11122
2507,12184,9303.7,8522.4,10131,11111
2507.1,12527,9304,8516.4,10120,11100
2507.1,12743,9304.4,8510.5,10110,11089
2507.1,12655,9304.7,8504.5,10100,11078
2507.2,12363,9305,8498.5,10090,11067
2507.2,11974,9305.4,8492.5,10080,11056
2507.3,11673,9305.7,8486.5,10070,11045
2507.3,11514,9306,8480.5,10059,11034
2507.3,11230,9306.4,8474.5,10049,11023
2507.4,11041,9306.7,8468.6,10039,11012
2507.4,11040,9307,8462.6,10029,11001
2507.5,11174,9307.4,8456.6,10019,10991
2507.5,11333,9307.7,8450.6,10009,10980
2507.6,11511,9308,8444.6,9998.7,10969
2507.6,11587,9308.4,8438.6,9988.7,10958
2507.6,11545,9308.7,8432.7,9978.6,10948
2507.7,11501,9309,8426.7,9968.6,10937
2507.7,11354,9309.3,8420.7,9958.5,10926
2507.8,11140,9309.7,8414.7,9948.5,10916
2507.8,10931,9310,8408.8,9938.5,10905
2507.8,10717,9310.3,8402.8,9928.5,10894
2507.9,10816,9310.7,8396.8,9918.5,10884
2507.9,10937,9311,8390.8,9908.6,10873
2508,10955,9311.3,8384.9,9898.6,10862
2508,11190,9311.7,8380.6,9891.5,10855
2508.1,11304,9312,8378.8,9888.4,10851
2508.1,11275,9312.3,8377.1,9885.4,10848
2508.1,11274,9312.6,8375.3,9882.4,10845
2508.2,11402,9312.9,8373.5,9879.4,10841
2508.2,11416,9313.2,8371.8,9876.4,10838
2508.3,11565,9313.5,8370,9873.4,10835
2508.3,11767,9313.8,8368.2,9870.4,10831
2508.4,11877,9314.1,8366.5,9867.4,10828
2508.4,11788,9314.5,8364.7,9864.4,10825
2508.4,11631,9314.8,8362.9,9861.5,10821
2508.5,11562,9315.1,8361.2,9858.5,10818
2508.5,11672,9315.4,8359.4,9855.6,10815
2508.6,11746,9315.7,8357.7,9852.7,10812
2508.6,11740,9316,8355.7,9849.5,10808
2508.7,11674,9316.4,8353.6,9846,10805
2508.7,11717,9316.8,8351.5,9842.5,10801
2508.8,11835,9317.2,8349.3,9839,10797
2508.8,11839,9317.5,8347.2,9835.5,10793
2508.9,11780,9317.9,8345.1,9832.1,10790
2508.9,11798,9318.3,8343,9828.6,10786
2509,11706,9318.7,8340.8,9825.2,10782
2509,11628,9319,8338.7,9821.8,10779
2509.1,11808,9319.4,8336.6,9818.4,10775
2509.1,11959,9319.8,8334.5,9815.1,10772
2509.2,11963,9320.2,8332.3,9811.7,10768
2509.2,11987,9320.5,8330.2,9808.4,10765
2509.3,11858,9320.9,8328.1,9805,10761
2509.3,11711,9321.3,8326,9801.7,10758
2509.4,11598,9321.7,8323.9,9798.4,10755
2509.4,11478,9322,8321.8,9795.2,10751
2509.5,11594,9322.4,8319.6,9791.9,10748
2509.5,11662,9322.8,8317.5,9788.6,10745
2509.6,11689,9323.2,8315.4,9785.4,10742
2509.6,11523,9323.5,8313.3,9782.2,10738
2509.7,11208,9323.9,8311.2,9779,10735
2509.7,11146,9324.3,8309.1,9775.8,10732
2509.8,10920,9324.7,8307,9772.6,10729
2509.8,10602,9325.1,8304.9,9769.5,10726
2509.9,10578,9325.4,8302.8,9766.3,10723
2509.9,10528,9325.8,8300.6,9763.2,10720
2510,10805,9326.2,8298.5,9760.1,10717
2510,11089,9326.6,8296.4,9757,10714
2510.1,11184,9326.9,8294.3,9753.9,10711
2510.1,11096,9327.3,8292.2,9750.8,10708
2510.2,11086,9327.7,8290.1,9747.8,10705
2510.2,11139,9328.1,8288,9744.8,10702
2510.3,11152,9328.4,8285.9,9741.7,10700
2510.3,11141,9328.8,8283.8,9738.7,10697
2510.4,11287,9329.2,8281.7,9735.7,10694
2510.4,11611,9329.6,8279.6,9732.8,10691
2510.5,11911,9329.9,8277.6,9729.8,10689
2510.5,12059,9330.3,8275.5,9726.9,10686
2510.6,12143,9330.7,8273.4,9723.9,10683
2510.6,12222,9331.1,8271.3,9721,10681
2510.7,12057,9331.4,8269.2,9718.1,10678
2510.7,11986,9331.8,8267.1,9715.3,10676
2510.8,11877,9332.2,8265,9712.4,10673
2510.8,11869,9332.6,8262.9,9709.5,10671
2510.9,11656,9332.9,8260.8,9706.7,10669
2510.9,11423,9333.3,8258.7,9703.9,10666
2511,11332,9333.7,8256.7,9701.1,10664
2511,11389,9334.1,8254.6,9698.3,10661
2511.1,11372,9334.4,8252.5,9695.5,10659
2511.1,11281,9334.8,8250.4,9692.8,10657
2511.2,11207,9335.2,8248.3,9690,10655
2511.2,11094,9335.6,8246.3,9687.3,10652
2511.3,11001,9335.9,8244.2,9684.6,10650
2511.3,11082,9336.3,8242.1,9681.9,10648
2511.4,11036,9336.7,8240,9679.2,10646
2511.4,10939,9337.1,8237.9,9676.6,10644
2511.5,10851,9337.5,8235.9,9673.9,10642
2511.5,10775,9337.8,8233.8,9671.3,10640
2511.6,10496,9338.2,8231.7,9668.7,10638
2511.6,10380,9338.6,8229.7,9666.1,10636
2511.7,10465,9339,8227.6,9663.5,10634
2511.7,10376,9339.3,8225.5,9660.9,10632
2511.8,10297,9339.7,8223.4,9658.3,10630
2511.9,10266,9340.1,8221.4,9655.8,10628
2511.9,10268,9340.5,8219.3,9653.3,10627
2512,10257,9340.8,8217.2,9650.8,10625
2512,10173,9341.2,8215.5,9648.8,10624
2512.1,10177,9341.6,8218.6,9653.6,10630
2512.1,10414,9341.9,8221.8,9658.4,10636
2512.2,10515,9342.3,8224.9,9663.2,10642
2512.2,10455,9342.6,8228,9668.1,10648
2512.3,10490,9343,8231.1,9672.9,10655
2512.3,10294,9343.3,8234.2,9677.7,10661
2512.4,10050,9343.7,8237.3,9682.6,10667
2512.4,10014,9344,8240.5,9687.4,10673
2512.5,10092,9344.4,8243.6,9692.2,10680
2512.5,10103,9344.7,8246.7,9697.1,10686
2512.6,10138,9345.1,8249.8,9701.9,10692
2512.6,10329,9345.4,8252.9,9706.8,10699
2512.7,10485,9345.8,8256,9711.6,10705
2512.7,10456,9346.1,8259.1,9716.5,10711
2512.8,10372,9346.5,8262.2,9721.4,10717
2512.8,10345,9346.8,8265.4,9726.2,10724
2512.9,10416,9347.2,8268.5,9731.1,10730
2512.9,10454,9347.5,8271.6,9736,10736
2513,10364,9347.9,8274.7,9740.8,10743
2513,10237,9348.2,8277.8,9745.7,10749
2513.1,10203,9348.6,8280.9,9750.6,10756
2513.1,10272,9348.9,8284,9755.5,10762
2513.2,10381,9349.3,8287.1,9760.4,10768
2513.2,10458,9349.6,8290.3,9765.3,10775
2513.3,10513,9350,8293.4,9770.1,10781
2513.3,10564,9350.3,8296.5,9775,10787
2513.4,10532,9350.7,8299.6,9779.9,10794
2513.4,10367,9351,8302.7,9784.8,10800
2513.5,10294,9351.4,8305.8,9789.7,10807
2513.5,10223,9351.7,8308.9,9794.6,10813
2513.6,10157,9352.1,8312,9799,10819
2513.6,10200,9352.4,8314.9,9803.1,10824
2513.7,10307,9352.8,8317.9,9807.1,10828
2513.7,10312,9353.1,8320.9,9811.2,10833
2513.8,10343,9353.5,8323.9,9815.2,10838
2513.8,10315,9353.8,8326.8,9819.3,10843
2513.9,10335,9354.2,8329.8,9823.3,10848
2513.9,10439,9354.5,8332.8,9827.3,10852
2514,10440,9354.9,8335.7,9831.3,10857
2514,10436,9355.2,8338.7,9835.3,10862
2514.1,10442,9355.6,8341.6,9839.3,10867
2514.1,10427,9355.9,8344.6,9843.3,10871
2514.2,10381,9356.3,8347.5,9847.2,10876
2514.2,10326,9356.6,8350.5,9851.2,10881
2514.3,10234,9357,8353.4,9855.1,10885
2514.3,10159,9357.4,8356.3,9859.1,10890
2514.4,10082,9357.7,8359.2,9863,10895
2514.4,10061,9358.1,8362.2,9867,10899
2514.5,10044,9358.4,8365.1,9870.9,10904
2514.5,10110,9358.8,8368,9874.8,10909
2514.6,10170,9359.1,8370.9,9878.7,10913
2514.6,10038,9359.5,8373.8,9882.6,10918
2514.7,9823.4,9359.8,8376.7,9886.5,10922
2514.7,9923.4,9360.2,8379.6,9890.4,10927
2514.8,10132,9360.5,8382.5,9894.3,10931
2514.8,10168,9360.9,8385.4,9898.1,10936
2514.9,10192,9361.2,8388.3,9902,10940
2514.9,10201,9361.6,8391.2,9905.8,10945
2515,10203,9361.9,8394.1,9909.7,10949
2515,10084,9362.3,8397,9913.5,10954
2515.1,10050,9362.6,8399.8,9917.3,10958
2515.1,10045,9363,8402.7,9921.2,10963
2515.2,10027,9363.3,8405.6,9925,10967
2515.3,10006,9363.7,8408.4,9928.8,10971
2515.3,9946.3,9364,8411.3,9932.6,10976
2515.4,10086,9364.4,8414.2,9936.4,10980
2515.4,10238,9364.7,8417,9940.1,10985
2515.5,10217,9365.1,8419.9,9943.9,10989
2515.5,10125,9365.4,8422.7,9947.7,10993
2515.6,10158,9365.8,8425.5,9951.4,10998
2515.6,10230,9366.1,8428.4,9955.2,11002
2515.7,10151,9366.5,8431.2,9958.9,11006
2515.7,10137,9366.8,8434,9962.6,11010
2515.8,10175,9367.2,8436.9,9966.4,11015
2515.8,10096,9367.6,8439.7,9970.1,11019
2515.9,10120,9367.9,8442.5,9973.8,11023
2515.9,10081,9368.3,8445.3,9977.5,11027
2516,10015,9368.6,8448.1,9981.2,11032
2516,10040,9369,8451.8,9986.1,11036
2516.1,10137,9369.3,8458.2,9994.9,11043
2516.1,10290,9369.6,8464.6,10004,11050
2516.2,10301,9369.9,8471,10012,11057
2516.2,10322,9370.3,8477.4,10021,11064
2516.3,10401,9370.6,8483.8,10030,11071
2516.3,10487,9370.9,8490.2,10039,11078
2516.4,10645,9371.2,8496.6,10047,11085
2516.4,10749,9371.6,8502.9,10056,11092
2516.5,10609,9371.9,8509.3,10065,11099
2516.5,10425,9372.2,8515.7,10074,11106
2516.6,10517,9372.6,8522.1,10083,11113
2516.6,10420,9372.9,8528.5,10091,11120
2516.7,10420,9373.2,8534.8,10100,11127
2516.7,10421,9373.5,8541.2,10109,11134
2516.8,10360,9373.9,8547.6,10118,11141
2516.8,10371,9374.2,8554,10126,11148
2516.9,10467,9374.5,8560.3,10135,11155
2516.9,10591,9374.9,8566.7,10144,11162
2517,10645,9375.2,8573.1,10153,11169
2517,10544,9375.5,8579.4,10161,11176
2517.1,10444,9375.8,8585.8,10170,11183
2517.1,10324,9376.2,8592.2,10179,11190
2517.2,10222,9376.5,8598.5,10188,11197
2517.2,10156,9376.8,8604.9,10197,11204
2517.3,10159,9377.2,8611.2,10205,11211
2517.3,10067,9377.5,8617.6,10214,11218
2517.4,10157,9377.8,8623.9,10223,11225
2517.4,10162,9378.1,8630.3,10232,11232
2517.5,10166,9378.5,8636.7,10240,11239
2517.5,10169,9378.8,8643,10249,11246
2517.6,10069,9379.1,8649.3,10258,11253
2517.6,10042,9379.5,8655.7,10267,11260
2517.7,10009,9379.8,8662,10276,11267
2517.7,10042,9380.1,8668.4,10284,11274
2517.8,9899.9,9380.4,8674.7,10293,11281
2517.8,9830.2,9380.8,8681.1,10302,11288
2517.9,9845.9,9381.1,8687.4,10311,11295
2517.9,9894.2,9381.4,8693.8,10320,11302
2518,9904.5,9381.8,8700.1,10328,11309
2518,10042,9382.1,8706.4,10337,11316
2518.1,10023,9382.4,8712.8,10346,11323
2518.1,10056,9382.7,8719.1,10355,11330
2518.2,10199,9383.1,8725.4,10363,11337
2518.2,10211,9383.4,8731.7,10372,11344
2518.3,10337,9383.7,8738.1,10381,11351
2518.3,10449,9384,8744.4,10390,11358
2518.4,10366,9384.4,8750.7,10399,11365
2518.5,10262,9384.7,8757,10407,11372
2518.5,10251,9385,8763.4,10416,11379
2518.6,10064,9385.4,8769.7,10425,11386
2518.6,9976.2,9385.7,8776,10434,11393
2518.7,10147,9386,8782.3,10443,11400
2518.7,10211,9386.3,8788.6,10451,11407
2518.8,10343,9386.7,8795,10460,11414
2518.8,10269,9387,8801.3,10469,11421
2518.9,10316,9387.3,8807.8,10478,11428
2518.9,10376,9387.7,8814.3,10487,11436
2519,10351,9388,8820.8,10496,11443
2519,10467,9388.4,8827.2,10505,11450
2519.1,10537,9388.7,8833.7,10514,11457
2519.1,10488,9389,8840.2,10523,11464
2519.2,10290,9389.4,8846.6,10532,11472
2519.2,10154,9389.7,8853.1,10541,11479
2519.3,10152,9390,8859.5,10550,11486
2519.3,10227,9390.4,8866,10559,11493
2519.4,10302,9390.7,8872.5,10568,11501
2519.4,10265,9391,8878.9,10578,11508
2519.5,10293,9391.4,8885.4,10587,11515
2519.5,10255,9391.7,8891.8,10596,11522
2519.6,10223,9392.1,8898.3,10605,11530
2519.6,10258,9392.4,8904.7,10614,11537
2519.7,10244,9392.7,8911.2,10623,11544
2519.7,10167,9393.1,8917.6,10632,11551
2519.8,10043,9393.4,8924.1,10641,11558
2519.8,10007,9393.7,8930.5,10650,11566
2519.9,10033,9394.1,8937,10659,11573
2520,9977.6,9394.4,8943.4,10668,11580
2520,10037,9394.7,8950,10677,11587
2520.1,10048,9395.1,8957.9,10688,11594
2520.1,10170,9395.4,8965.8,10699,11601
2520.2,10174,9395.7,8973.6,10711,11608
2520.2,10270,9396,8981.5,10722,11615
2520.3,10215,9396.3,8989.4,10733,11622
2520.3,10266,9396.7,8997.3,10744,11629
2520.4,10247,9397,9005.2,10755,11636
2520.4,10123,9397.3,9013.1,10767,11643
2520.5,10153,9397.6,9021,10778,11650
2520.5,10050,9398,9029,10789,11657
2520.6,10030,9398.3,9036.9,10800,11664
2520.6,9983.4,9398.6,9044.8,10812,11671
2520.7,9780.8,9398.9,9052.7,10823,11679
2520.7,9703.7,9399.2,9060.6,10834,11686
2520.8,9617.7,9399.6,9068.5,10845,11693
2520.8,9583.6,9399.9,9076.4,10857,11700
2520.9,9570.1,9400.2,9084.4,10868,11707
2520.9,9684.4,9400.5,9092.3,10879,11714
2521,9845.8,9400.8,9100.2,10891,11721
2521,9798,9401.2,9108.2,10902,11728
2521.1,9804.1,9401.5,9116.1,10913,11735
2521.2,10020,9401.8,9124,10924,11743
2521.2,10157,9402.1,9132,10936,11750
2521.3,10180,9402.5,9139.9,10947,11757
2521.3,10301,9402.8,9147.9,10958,11764
2521.4,10279,9403.1,9155.8,10970,11771
2521.4,10220,9403.4,9163.7,10981,11779
2521.5,10056,9403.7,9171.7,10993,11786
2521.5,10126,9404.1,9179.7,11004,11793
2521.6,10226,9404.4,9187.6,11015,11800
2521.6,10275,9404.7,9195.6,11027,11807
2521.7,10173,9405,9203.5,11038,11815
2521.7,10170,9405.3,9211.5,11050,11822
2521.8,10156,9405.7,9219.5,11061,11829
2521.8,10172,9406,9227.4,11072,11837
2521.9,10301,9406.3,9235.4,11084,11844
2521.9,10357,9406.6,9243.4,11095,11851
2522,10357,9407,9251.3,11107,11858
2522,10358,9407.3,9259.3,11118,11866
2522.1,10392,9407.6,9267.3,11130,11873
2522.1,10389,9407.9,9275.3,11141,11880
2522.2,10378,9408.2,9283.3,11153,11888
2522.2,10363,9408.6,9291.2,11164,11895
2522.3,10379,9408.9,9299.2,11176,11903
2522.3,10338,9409.2,9307.2,11187,11910
2522.4,10302,9409.5,9315.2,11199,11917
2522.5,10344,9409.8,9323.2,11210,11925
2522.5,10340,9410.2,9331.2,11222,11932
2522.6,10136,9410.5,9339.2,11233,11940
2522.6,10264,9410.8,9347.2,11245,11947
2522.7,10272,9411.1,9355.2,11256,11954
2522.7,10067,9411.4,9363.2,11268,11962
2522.8,10203,9411.8,9371.2,11279,11969
2522.8,10270,9412.1,9379.3,11291,11977
2522.9,10291,9412.4,9387.3,11303,11984
2522.9,10269,9412.7,9395.3,11314,11992
2523,10253,9413.1,9403.3,11326,11999
2523,10278,9413.4,9411.3,11337,12007
2523.1,10353,9413.7,9419.4,11349,12014
2523.1,10411,9414,9427.4,11361,12022
2523.2,10312,9414.3,9435.4,11372,12029
2523.2,10304,9414.7,9443.4,11384,12037
2523.3,10237,9415,9451.5,11395,12045
2523.3,10244,9415.3,9459.5,11407,12052
2523.4,10258,9415.6,9467.5,11419,12060
2523.4,10474,9415.9,9475.6,11430,12067
2523.5,10540,9416.3,9483.6,11442,12075
2523.5,10696,9416.6,9491.7,11454,12083
2523.6,10801,9416.9,9499.7,11466,12090
2523.7,10633,9417.2,9507.8,11477,12098
2523.7,10571,9417.6,9515.8,11489,12105
2523.8,10321,9417.9,9523.9,11501,12113
2523.8,10277,9418.2,9531.9,11512,12121
2523.9,10258,9418.5,9540,11524,12128
2523.9,10286,9418.8,9547.9,11536,12136
2524,10619,9419.1,9555.7,11547,12143
2524,10558,9419.4,9563.2,11558,12150
2524.1,10687,9419.7,9570.2,11568,12157
2524.1,10829,9420,9577.2,11578,12163
2524.2,11016,9420.3,9584.2,11588,12169
2524.2,10972,9420.6,9591.2,11598,12175
2524.3,10819,9420.9,9598.1,11609,12181
2524.3,10687,9421.2,9605.1,11619,12187
2524.4,10416,9421.4,9612.2,11629,12193
2524.4,10409,9421.7,9619.2,11639,12199
2524.5,10349,9422,9626.2,11649,12206
2524.5,10388,9422.3,9633.2,11659,12212
2524.6,10115,9422.6,9640.2,11669,12218
2524.6,10353,9422.9,9647.3,11680,12224
2524.7,10394,9423.2,9654.3,11690,12230
2524.7,10633,9423.4,9661.3,11700,12237
2524.8,10641,9423.7,9668.4,11710,12243
2524.8,10542,9424,9675.4,11720,12249
2524.9,10577,9424.3,9682.5,11731,12255
2524.9,10788,9424.6,9689.5,11741,12262
2525,10753,9424.9,9696.6,11751,12268
2525,10945,9425.2,9703.7,11761,12274
2525.1,10916,9425.5,9710.7,11771,12280
2525.1,10962,9425.7,9717.8,11782,12287
2525.2,11009,9426,9724.9,11792,12293
2525.2,11062,9426.3,9732,11802,12299
2525.3,11056,9426.6,9739,11812,12306
2525.3,11035,9426.9,9746.1,11823,12312
2525.4,10960,9427.2,9753.2,11833,12318
2525.4,10858,9427.5,9760.3,11843,12324
2525.5,10702,9427.8,9767.4,11853,12331
2525.5,10592,9428,9774.5,11864,12337
2525.6,10407,9428.3,9781.6,11874,12343
2525.6,10322,9428.6,9788.7,11884,12350
2525.7,10350,9428.9,9795.8,11894,12356
2525.7,10401,9429.2,9802.9,11905,12362
2525.8,10302,9429.5,9810,11915,12369
2525.8,10209,9429.8,9817.2,11925,12375
2525.9,10301,9430.1,9824.3,11936,12381
2525.9,10348,9430.3,9831.4,11946,12388
2526,10306,9430.6,9838.5,11956,12394
2526,10164,9430.9,9845.7,11967,12401
2526.1,10147,9431.2,9852.8,11977,12407
2526.1,10160,9431.5,9860,11987,12413
2526.2,10094,9431.8,9867.1,11998,12420
2526.2,10440,9432.1,9874.2,12008,12426
2526.3,10448,9432.4,9881.4,12019,12432
2526.3,10460,9432.6,9888.6,12029,12439
2526.4,10406,9432.9,9895.7,12039,12445
2526.4,10266,9433.2,9902.9,12050,12452
2526.5,10272,9433.5,9910,12060,12458
2526.5,10346,9433.8,9917.2,12070,12465
2526.6,10334,9434.1,9924.4,12081,12471
2526.6,10502,9434.4,9931.6,12091,12477
2526.7,10336,9434.6,9938.7,12102,12484
2526.7,10234,9434.9,9945.9,12112,12490
2526.8,10241,9435.2,9953.1,12123,12497
2526.8,10275,9435.5,9960.3,12133,12503
2526.9,10306,9435.8,9967.5,12144,12510
2526.9,10307,9436.1,9974.7,12154,12516
2527,10122,9436.4,9981.9,12164,12523
2527,10147,9436.7,9989.1,12175,12529
2527.1,10004,9436.9,9996.3,12185,12536
2527.1,10023,9437.2,10004,12196,12542
2527.2,10251,9437.5,10011,12206,12549
2527.2,10293,9437.8,10018,12217,12555
2527.3,10434,9438.1,10025,12227,12562
2527.3,10488,9438.4,10032,12238,12568
2527.4,10427,9438.7,10040,12248,12575
2527.4,10465,9439,10047,12259,12581
2527.5,10384,9439.2,10054,12269,12588
2527.5,10372,9439.5,10061,12280,12594
2527.6,10367,9439.8,10069,12291,12601
2527.6,10271,9440.1,10076,12301,12608
2527.7,10089,9440.4,10083,12312,12614
2527.7,10100,9440.7,10090,12322,12621
2527.8,9994.6,9441,10098,12333,12627
2527.8,10020,9441.3,10105,12343,12634
2527.9,9970,9441.5,10112,12354,12640
2527.9,10121,9441.8,10119,12365,12647
2528,10226,9442.1,10127,12375,12654
2528,10134,9442.4,10133,12384,12659
2528.1,10202,9442.7,10137,12390,12663
2528.1,10103,9442.9,10141,12396,12666
2528.2,10131,9443.2,10146,12402,12669
2528.2,10203,9443.5,10150,12408,12673
2528.3,10088,9443.7,10154,12413,12676
2528.3,9989.1,9444,10159,12419,12680
2528.4,10091,9444.2,10163,12425,12683
2528.4,10121,9444.5,10167,12431,12687
2528.5,10295,9444.8,10172,12437,12691
2528.5,10529,9445,10176,12443,12694
2528.6,10424,9445.3,10180,12449,12698
2528.6,10495,9445.6,10185,12455,12701
2528.7,10278,9445.8,10189,12461,12705
2528.7,10369,9446.1,10193,12467,12709
2528.8,10281,9446.4,10198,12473,12712
2528.8,10392,9446.6,10202,12479,12716
2528.9,10517,9446.9,10207,12486,12720
2528.9,10506,9447.2,10212,12492,12724
2529,10377,9447.5,10216,12499,12728
2529,10428,9447.8,10221,12506,12732
2529.1,10281,9448.1,10226,12512,12736
2529.1,10492,9448.3,10231,12519,12740
2529.2,10477,9448.6,10236,12526,12745
2529.3,10593,9448.9,10240,12532,12749
2529.3,10296,9449.2,10245,12539,12753
2529.4,10252,9449.5,10250,12546,12757
2529.4,10205,9449.8,10255,12552,12761
2529.5,10259,9450.1,10260,12559,12766
2529.5,10473,9450.4,10264,12566,12770
2529.6,10350,9450.6,10269,12573,12774
2529.6,10293,9450.9,10274,12580,12779
2529.7,10192,9451.2,10279,12586,12783
2529.7,10141,9451.5,10284,12593,12787
2529.8,10384,9451.8,10289,12600,12792
2529.9,10648,9452.1,10293,12607,12796
2529.9,10742,9452.4,10298,12614,12800
2530,10577,9452.6,10303,12621,12805
2530,10787,9452.9,10308,12628,12809
2530.1,10674,9453.2,10313,12634,12814
2530.1,11013,9453.5,10318,12641,12818
2530.2,10838,9453.8,10323,12648,12823
2530.2,10767,9454.1,10328,12655,12827
2530.3,10715,9454.4,10333,12662,12832
2530.3,10570,9454.7,10337,12669,12837
2530.4,10807,9454.9,10342,12676,12841
2530.5,10693,9455.2,10347,12683,12846
2530.5,10845,9455.5,10352,12690,12850
2530.6,10500,9455.8,10357,12697,12855
2530.6,10577,9456.1,10362,12704,12860
2530.7,10724,9456.4,10367,12712,12865
2530.7,10633,9456.7,10372,12719,12869
2530.8,10447,9456.9,10377,12726,12874
2530.8,10562,9457.2,10382,12733,12879
2530.9,10401,9457.5,10387,12740,12884
2530.9,10354,9457.8,10392,12747,12888
2531,10337,9458.1,10397,12754,12893
2531,10317,9458.4,10402,12762,12898
2531.1,10464,9458.7,10407,12769,12903
2531.2,10546,9459,10412,12776,12908
2531.2,10700,9459.2,10417,12783,12913
2531.3,10930,9459.5,10422,12791,12918
2531.3,10908,9459.8,10427,12798,12923
2531.4,10890,9460.1,10432,12805,12928
2531.4,10894,9460.4,10437,12812,12933
2531.5,10849,9460.7,10442,12820,12938
2531.5,10649,9461,10447,12827,12943
2531.6,10693,9461.2,10452,12834,12948
2531.6,10628,9461.5,10457,12842,12953
2531.7,10708,9461.8,10462,12849,12958
2531.8,10672,9462.1,10467,12857,12963
2531.8,10632,9462.4,10472,12864,12968
2531.9,10714,9462.7,10478,12871,12973
2531.9,10476,9463,10483,12879,12979
2532,10696,9463.3,10488,12886,12984
2532,10894,9463.5,10490,12890,12986
2532.1,10945,9463.8,10490,12889,12984
2532.1,10916,9464,10490,12889,12983
2532.2,10978,9464.3,10490,12888,12982
2532.2,11008,9464.6,10490,12888,12980
2532.3,11127,9464.8,10490,12887,12979
2532.4,11077,9465.1,10490,12887,12978
2532.4,11365,9465.4,10490,12886,12977
2532.5,11353,9465.6,10490,12886,12976
2532.5,11386,9465.9,10490,12885,12974
2532.6,11508,9466.1,10490,12885,12973
2532.6,11409,9466.4,10490,12885,12972
2532.7,11616,9466.7,10490,12884,12971
2532.7,11627,9466.9,10490,12884,12970
2532.8,11486,9467.2,10490,12884,12969
2532.8,11573,9467.5,10490,12883,12968
2532.9,11748,9467.7,10490,12883,12967
2533,11428,9468,10490,12883,12966
2533,11400,9468.2,10490,12883,12965
2533.1,11457,9468.5,10490,12882,12965
2533.1,11579,9468.8,10490,12882,12964
2533.2,11402,9469,10490,12882,12963
2533.2,11512,9469.3,10490,12882,12962
2533.3,11489,9469.6,10490,12882,12961
2533.3,11492,9469.8,10490,12881,12960
2533.4,11288,9470.1,10490,12881,12960
2533.4,11215,9470.3,10490,12881,12959
2533.5,11256,9470.6,10490,12881,12958
2533.6,11550,9470.9,10490,12881,12958
2533.6,11487,9471.1,10490,12881,12957
2533.7,11591,9471.4,10491,12881,12957
2533.7,11651,9471.6,10491,12881,12956
2533.8,11778,9471.9,10491,12881,12955
2533.8,11809,9472.2,10491,12881,12955
2533.9,11604,9472.4,10491,12881,12954
2533.9,11753,9472.7,10491,12881,12954
2534,11657,9473,10491,12881,12953
2534,11500,9473.2,10491,12881,12953
2534.1,11445,9473.5,10491,12881,12953
2534.1,11325,9473.7,10492,12881,12952
2534.2,11358,9474,10492,12881,12952
2534.3,11436,9474.3,10492,12882,12952
2534.3,11325,9474.5,10492,12882,12951
2534.4,11497,9474.8,10492,12882,12951
2534.4,11533,9475.1,10492,12882,12951
2534.5,11493,9475.3,10493,12882,12951
2534.5,11614,9475.6,10493,12883,12950
2534.6,11462,9475.8,10493,12883,12950
2534.6,11452,9476.1,10493,12883,12950
2534.7,11598,9476.4,10493,12883,12950
2534.7,11453,9476.6,10493,12884,12950
2534.8,11589,9476.9,10494,12884,12950
2534.9,11595,9477.2,10494,12884,12950
2534.9,11342,9477.4,10494,12885,12950
2535,10988,9477.7,10494,12885,12950
2535,10905,9477.9,10494,12885,12950
2535.1,10920,9478.2,10495,12886,12950
2535.1,10969,9478.5,10495,12886,12950
2535.2,10957,9478.7,10495,12887,12950
2535.2,11350,9479,10495,12887,12950
2535.3,11392,9479.3,10496,12888,12951
2535.3,11478,9479.5,10496,12888,12951
2535.4,11367,9479.8,10496,12889,12951
2535.5,11544,9480,10496,12889,12951
2535.5,11608,9480.3,10497,12890,12952
2535.6,11923,9480.6,10497,12890,12952
2535.6,11818,9480.8,10497,12891,12952
2535.7,11626,9481.1,10497,12891,12953
2535.7,11630,9481.4,10498,12892,12953
2535.8,11577,9481.6,10498,12893,12953
2535.8,11502,9481.9,10498,12893,12954
2535.9,11306,9482.1,10499,12894,12954
2535.9,11173,9482.4,10499,12895,12955
2536,11103,9482.7,10499,12895,12955
2536.1,10989,9482.9,10494,12888,12948
2536.1,11021,9483.1,10489,12880,12941
2536.2,11240,9483.4,10484,12873,12935
2536.2,11263,9483.6,10480,12866,12928
2536.3,11288,9483.9,10475,12858,12921
2536.3,11168,9484.1,10470,12851,12914
2536.4,11077,9484.3,10465,12844,12907
2536.4,11169,9484.6,10460,12836,12900
2536.5,11270,9484.8,10455,12829,12894
2536.5,11231,9485,10450,12822,12887
2536.6,11131,9485.3,10445,12814,12880
2536.7,11236,9485.5,10441,12807,12873
2536.7,11161,9485.8,10436,12800,12867
2536.8,11349,9486,10431,12792,12860
2536.8,11148,9486.2,10426,12785,12853
2536.9,11005,9486.5,10421,12778,12846
2536.9,11020,9486.7,10416,12771,12840
2537,11067,9487,10411,12763,12833
2537,10799,9487.2,10406,12756,12826
2537.1,10788,9487.4,10402,12749,12820
2537.1,11002,9487.7,10397,12742,12813
2537.2,10965,9487.9,10392,12734,12806
2537.3,10963,9488.1,10387,12727,12800
2537.3,11155,9488.4,10382,12720,12793
2537.4,11265,9488.6,10377,12713,12786
2537.4,11497,9488.9,10372,12705,12780
2537.5,11691,9489.1,10368,12698,12773
2537.5,11716,9489.3,10363,12691,12766
2537.6,11549,9489.6,10358,12684,12760
2537.6,11567,9489.8,10353,12677,12753
2537.7,11289,9490.1,10348,12669,12747
2537.7,11324,9490.3,10343,12662,12740
2537.8,11328,9490.5,10338,12655,12733
2537.9,11573,9490.8,10333,12647,12725
2537.9,11818,9491,10328,12639,12717
2538,11735,9491.2,10323,12630,12709
2538,11911,9491.5,10318,12622,12701
2538.1,12229,9491.7,10313,12614,12693
2538.1,12552,9492,10308,12606,12685
2538.2,12572,9492.2,10303,12598,12677
2538.2,12769,9492.4,10298,12590,12669
2538.3,12811,9492.7,10293,12582,12661
2538.3,12694,9492.9,10288,12574,12653
2538.4,12427,9493.2,10283,12566,12645
2538.5,12150,9493.4,10278,12558,12637
2538.5,11977,9493.6,10273,12549,12629
2538.6,11710,9493.9,10268,12541,12621
2538.6,11705,9494.1,10263,12533,12613
2538.7,11763,9494.4,10258,12525,12605
2538.7,11847,9494.6,10253,12517,12597
2538.8,11932,9494.8,10248,12509,12589
2538.8,12075,9495.1,10243,12501,12581
2538.9,12139,9495.3,10238,12492,12572
2538.9,12115,9495.6,10233,12484,12564
2539,12112,9495.8,10228,12476,12556
2539.1,12099,9496,10223,12468,12548
2539.1,11897,9496.3,10218,12460,12540
2539.2,11881,9496.5,10213,12451,12532
2539.2,12063,9496.8,10208,12443,12524
2539.3,12106,9497,10203,12435,12516
2539.3,11960,9497.2,10198,12427,12508
2539.4,11907,9497.5,10193,12419,12499
2539.4,11970,9497.7,10188,12410,12491
2539.5,11939,9498,10183,12402,12483
2539.5,11801,9498.2,10177,12394,12475
2539.6,11735,9498.4,10172,12385,12466
2539.7,11816,9498.7,10167,12377,12458
2539.7,11904,9498.9,10162,12369,12450
2539.8,12247,9499.2,10157,12360,12442
2539.8,12468,9499.4,10152,12352,12433
2539.9,12486,9499.7,10147,12343,12425
2539.9,12423,9499.9,10142,12335,12417
2540,12539,9500.1,10137,12327,12408
2540,12228,9500.4,10130,12315,12397
2540.1,12071,9500.6,10122,12303,12385
2540.2,11904,9500.8,10114,12291,12373
2540.2,11821,9501,10107,12279,12361
2540.3,11884,9501.2,10099,12266,12350
2540.3,11895,9501.5,10091,12254,12338
2540.4,11979,9501.7,10084,12242,12326
2540.4,12047,9501.9,10076,12229,12314
2540.5,12384,9502.1,10068,12217,12302
2540.5,12506,9502.3,10061,12205,12290
2540.6,12556,9502.6,10053,12192,12278
2540.6,12425,9502.8,10046,12180,12266
2540.7,12071,9503,10038,12168,12254
2540.8,12001,9503.2,10030,12155,12242
2540.8,11803,9503.4,10023,12143,12230
2540.9,11751,9503.7,10015,12131,12218
2540.9,11750,9503.9,10007,12118,12206
2541,11851,9504.1,9999.5,12106,12194
2541,11974,9504.3,9991.8,12094,12182
2541.1,12172,9504.5,9984.1,12081,12170
2541.1,12447,9504.7,9976.5,12069,12159
2541.2,12536,9505,9968.8,12057,12147
2541.3,12524,9505.2,9961.1,12044,12135
2541.3,12584,9505.4,9953.4,12032,12123
2541.4,12438,9505.6,9945.7,12019,12111
2541.4,12222,9505.8,9938,12007,12099
2541.5,12157,9506.1,9930.2,11995,12087
2541.5,12295,9506.3,9922.5,11982,12075
2541.6,12377,9506.5,9914.8,11970,12063
2541.6,12314,9506.7,9907.1,11958,12051
2541.7,12487,9506.9,9899.4,11945,12039
2541.7,12515,9507.2,9891.7,11933,12027
2541.8,12516,9507.4,9883.9,11920,12016
2541.9,12413,9507.6,9876.2,11908,12004
2541.9,11855,9507.8,9868.5,11896,11992
2542,11604,9508,9860.7,11883,11980
2542,11432,9508.3,9853,11871,11968
2542.1,11305,9508.5,9845.2,11858,11956
2542.1,11237,9508.7,9837.5,11846,11944
2542.2,11134,9508.9,9829.7,11834,11932
2542.2,11095,9509.1,9822,11821,11920
2542.3,11171,9509.3,9814.2,11809,11908
2542.4,11799,9509.6,9806.5,11796,11897
2542.4,12052,9509.8,9798.7,11784,11885
2542.5,12218,9510,9790.9,11771,11873
2542.5,12423,9510.2,9783.1,11759,11861
2542.6,12463,9510.4,9775.4,11747,11849
2542.6,12417,9510.7,9767.6,11734,11837
2542.7,12247,9510.9,9759.8,11722,11825
2542.7,11839,9511.1,9752,11709,11813
2542.8,11421,9511.3,9744.2,11697,11801
2542.9,11325,9511.5,9736.4,11684,11790
2542.9,11419,9511.8,9728.6,11672,11778
2543,11506,9512,9720.8,11659,11766
2543,11952,9512.2,9713,11647,11754
2543.1,12563,9512.4,9705.2,11634,11742
2543.1,12823,9512.6,9697.4,11622,11730
2543.2,12917,9512.9,9689.6,11610,11718
2543.2,12589,9513.1,9681.8,11597,11706
2543.3,11817,9513.3,9674,11585,11694
2543.3,11520,9513.5,9666.1,11572,11683
2543.4,11322,9513.7,9658.3,11560,11671
2543.5,11208,9513.9,9650.5,11547,11659
2543.5,10784,9514.2,9642.6,11535,11647
2543.6,10506,9514.4,9634.8,11522,11635
2543.6,10407,9514.6,9627,11510,11623
2543.7,10489,9514.8,9619.1,11497,11611
2543.7,10355,9515,9611.3,11485,11600
2543.8,10212,9515.3,9603.4,11472,11588
2543.8,10228,9515.5,9595.6,11460,11576
2543.9,10450,9515.7,9587.7,11447,11564
2544,10535,9515.9,9579.8,11435,11552
2544,10202,9516.1,9572.2,11422,11540
2544.1,10078,9516.3,9566,11412,11530
2544.1,10360,9516.5,9559.8,11402,11519
2544.2,10507,9516.7,9553.6,11392,11508
2544.2,10659,9516.9,9547.4,11381,11497
2544.3,10997,9517.1,9541.2,11371,11486
2544.3,11106,9517.3,9534.9,11361,11475
2544.4,10954,9517.5,9528.7,11351,11465
2544.4,10747,9517.7,9522.5,11341,11454
2544.5,10552,9517.9,9516.2,11330,11443
2544.6,10420,9518.1,9510,11320,11432
2544.6,10558,9518.3,9503.7,11310,11421
2544.7,10719,9518.5,9497.7,11300,11411
2544.7,10834,9518.7,9491.8,11290,11401
2544.8,10987,9518.9,9485.8,11280,11390
2544.8,11041,9519,9479.9,11270,11380
2544.9,11113,9519.2,9473.9,11261,11370
2544.9,11081,9519.4,9467.9,11251,11359
2545,10962,9519.6,9461.9,11241,11349
2545,11007,9519.8,9456,11231,11339
2545.1,10941,9520,9450,11221,11328
2545.1,10863,9520.2,9444,11212,11318
2545.2,10628,9520.4,9438,11202,11308
2545.2,10553,9520.5,9432,11192,11297
2545.3,10608,9520.7,9426,11182,11287
2545.4,10697,9520.9,9420,11172,11277
2545.4,10782,9521.1,9414,11163,11266
2545.5,10868,9521.3,9408.1,11153,11256
2545.5,10917,9521.5,9402,11143,11246
2545.6,11104,9521.7,9396,11133,11235
2545.6,11228,9521.9,9390,11123,11225
2545.7,11449,9522,9384,11113,11215
2545.7,11383,9522.2,9378,11104,11204
2545.8,11534,9522.4,9372,11094,11194
2545.8,11591,9522.6,9366,11084,11184
2545.9,11561,9522.8,9359.9,11074,11173
2545.9,11554,9523,9353.9,11064,11163
2546,11470,9523.2,9347.9,11054,11153
2546,11226,9523.4,9341.8,11045,11143
2546.1,10994,9523.5,9335.8,11035,11132
2546.1,10930,9523.7,9329.8,11025,11122
2546.2,11061,9523.9,9323.7,11015,11112
2546.2,11212,9524.1,9317.7,11005,11101
2546.3,11359,9524.3,9311.6,10995,11091
2546.3,11626,9524.5,9305.6,10985,11081
2546.4,11684,9524.7,9299.5,10975,11070
2546.5,11771,9524.8,9293.5,10966,11060
2546.5,11476,9525,9287.4,10956,11050
2546.6,11246,9525.2,9281.4,10946,11039
2546.6,10885,9525.4,9275.3,10936,11029
2546.7,10955,9525.6,9269.2,10926,11019
2546.7,10972,9525.8,9263.2,10916,11008
2546.8,11400,9526,9257.1,10906,10998
2546.8,11740,9526.2,9251,10896,10988
2546.9,11709,9526.3,9244.9,10886,10978
2546.9,12025,9526.5,9238.8,10877,10967
2547,12178,9526.7,9232.8,10867,10957
2547,12054,9526.9,9226.7,10857,10947
2547.1,12148,9527.1,9220.6,10847,10936
2547.1,12142,9527.3,9214.5,10837,10926
2547.2,12069,9527.5,9208.4,10827,10916
2547.2,11862,9527.7,9202.3,10817,10905
2547.3,11778,9527.8,9196.2,10807,10895
2547.3,11613,9528,9190.1,10797,10885
2547.4,11819,9528.2,9184,10787,10875
2547.5,11869,9528.4,9177.8,10777,10864
2547.5,11879,9528.6,9171.7,10768,10854
2547.6,12100,9528.8,9165.6,10758,10844
2547.6,12136,9529,9159.5,10748,10833
2547.7,11941,9529.2,9153.4,10738,10823
2547.7,11783,9529.3,9147.2,10728,10813
2547.8,11757,9529.5,9141.1,10718,10802
2547.8,11921,9529.7,9135,10708,10792
2547.9,12093,9529.9,9128.8,10698,10782
2547.9,12193,9530.1,9122.7,10688,10772
2548,12365,9530.3,9116.6,10678,10761
2548,12565,9530.5,9113,10672,10754
2548.1,12617,9530.6,9111.3,10668,10748
2548.1,12702,9530.8,9109.5,10664,10742
2548.2,12757,9531,9107.8,10659,10737
2548.2,13090,9531.1,9106,10655,10731
2548.3,13351,9531.3,9104.2,10651,10725
2548.3,13446,9531.5,9102.5,10647,10719
2548.4,13745,9531.6,9100.7,10643,10714
2548.5,13873,9531.8,9099,10639,10708
2548.5,13899,9532,9097.2,10635,10702
2548.6,13684,9532.1,9095.4,10631,10696
2548.6,13135,9532.3,9093.6,10627,10691
2548.7,12451,9532.5,9091.9,10623,10685
2548.7,11869,9532.6,9090.1,10619,10679
2548.8,11550,9532.8,9088.3,10615,10674
2548.8,11406,9533,9086.5,10611,10668
2548.9,11152,9533.1,9084.7,10607,10662
2548.9,10934,9533.3,9083,10603,10656
2549,10927,9533.5,9081.2,10599,10651
2549,10759,9533.6,9079.4,10594,10645
2549.1,10718,9533.8,9077.6,10590,10639
2549.1,10877,9534,9075.8,10586,10633
2549.2,10847,9534.1,9074,10582,10628
2549.2,10921,9534.3,9072.2,10578,10622
2549.3,10990,9534.5,9070.4,10574,10616
2549.3,11073,9534.6,9068.6,10570,10611
2549.4,10924,9534.8,9066.8,10566,10605
2549.5,10875,9535,9065,10562,10599
2549.5,10791,9535.1,9063.2,10558,10593
2549.6,10659,9535.3,9061.4,10553,10588
2549.6,10571,9535.5,9059.6,10549,10582
2549.7,10509,9535.6,9057.8,10545,10576
2549.7,10343,9535.8,9056,10541,10570
2549.8,10298,9536,9053.9,10536,10564
2549.8,10105,9536.2,9051.7,10532,10557
2549.9,10025,9536.4,9049.6,10527,10550
2550,10003,9536.6,9047.4,10522,10543
2550,10146,9536.8,9045.2,10517,10537
2550.1,10189,9537,9043.1,10512,10530
2550.1,10199,9537.2,9040.9,10507,10523
2550.2,10152,9537.4,9038.7,10502,10516
2550.3,10072,9537.6,9036.5,10497,10509
2550.3,9909.7,9537.8,9034.4,10492,10503
2550.4,9892.9,9538,9032.2,10487,10496
2550.5,9911.2,9538.2,9030,10482,10489
2550.5,10044,9538.4,9027.8,10477,10482
2550.6,10128,9538.6,9025.6,10473,10475
2550.6,10229,9538.8,9023.4,10468,10468
2550.7,10524,9539,9021.2,10463,10462
2550.8,10724,9539.2,9019,10458,10455
2550.8,10756,9539.4,9016.8,10453,10448
2550.9,10822,9539.6,9014.6,10448,10441
2551,10743,9539.8,9012.4,10443,10434
2551,10596,9540,9010.2,10438,10428
2551.1,10319,9540.2,9008,10433,10421
2551.1,10123,9540.4,9005.7,10428,10414
2551.2,9974,9540.6,9003.5,10423,10407
2551.3,10032,9540.7,9001.3,10418,10400
2551.3,10113,9540.9,8999.1,10413,10393
2551.4,10155,9541.1,8996.9,10408,10387
2551.5,10341,9541.3,8994.6,10403,10380
2551.5,10597,9541.5,8992.4,10398,10373
2551.6,10829,9541.7,8990.2,10393,10366
2551.6,11019,9541.9,8987.9,10388,10359
2551.7,11119,9542.1,8985.7,10383,10353
2551.8,11222,9542.3,8983.4,10378,10346
2551.8,11027,9542.5,8981.2,10373,10339
2551.9,10737,9542.7,8978.9,10368,10332
2552,10520,9542.9,8976.7,10363,10325
2552,10434,9543.1,8976.4,10361,10321
2552.1,10404,9543.3,8979.5,10363,10323
2552.1,10477,9543.5,8982.6,10366,10325
2552.2,10708,9543.7,8985.8,10369,10327
2552.3,10969,9543.8,8988.9,10372,10329
2552.3,11241,9544,8992,10374,10331
2552.4,11444,9544.2,8995.1,10377,10333
2552.5,11807,9544.4,8998.3,10380,10335
2552.5,12067,9544.5,9001.4,10382,10337
2552.6,11957,9544.7,9004.5,10385,10339
2552.6,11852,9544.9,9007.7,10388,10341
2552.7,11811,9545.1,9010.8,10390,10343
2552.8,11757,9545.2,9013.9,10393,10345
2552.8,11825,9545.4,9017.1,10396,10347
2552.9,11773,9545.6,9020.2,10398,10349
2553,11634,9545.8,9023.4,10401,10351
2553,11338,9545.9,9026.5,10404,10353
2553.1,10763,9546.1,9029.6,10406,10355
2553.1,10469,9546.3,9032.8,10409,10357
2553.2,10314,9546.5,9035.9,10412,10359
2553.3,10243,9546.6,9039.1,10414,10361
2553.3,10114,9546.8,9042.2,10417,10363
2553.4,10041,9547,9045.4,10419,10364
2553.5,9774.3,9547.2,9048.5,10422,10366
2553.5,9547.6,9547.3,9051.7,10425,10368
2553.6,9389,9547.5,9054.8,10427,10370
2553.6,9319.6,9547.7,9058,10430,10372
2553.7,9281.3,9547.9,9061.1,10432,10374
2553.8,9345,9548,9064.3,10435,10376
2553.8,9438.9,9548.2,9067.4,10438,10378
2553.9,9531.3,9548.4,9070.6,10440,10380
2554,9520.3,9548.6,9073.7,10443,10381
2554,9494.2,9548.7,9076.9,10445,10383
2554.1,9472.4,9548.9,9080.1,10448,10385
2554.1,9417.5,9549.1,9083.2,10450,10387
2554.2,9290.8,9549.3,9086.4,10453,10389
2554.3,9305.7,9549.4,9089.6,10455,10391
2554.3,9339.4,9549.6,9092.7,10458,10392
2554.4,9419.3,9549.8,9095.9,10460,10394
2554.5,9491.3,9550,9099.1,10463,10396
2554.5,9738,9550.1,9102.2,10466,10398
2554.6,9754.9,9550.3,9105.4,10468,10400
2554.6,9730.7,9550.5,9108.6,10471,10402
2554.7,9745.1,9550.7,9111.7,10473,10403
2554.8,9685.5,9550.8,9114.9,10476,10405
2554.8,9677.7,9551,9118.1,10478,10407
2554.9,9810,9551.2,9121.3,10480,10409
2555,9900.1,9551.4,9124.5,10483,10411
2555,10124,9551.5,9127.6,10485,10412
2555.1,10358,9551.7,9130.8,10488,10414
2555.1,10454,9551.9,9134,10490,10416
2555.2,10653,9552.1,9137.2,10493,10418
2555.3,10690,9552.2,9140.4,10495,10420
2555.3,10747,9552.4,9143.6,10498,10421
2555.4,10790,9552.6,9146.8,10500,10423
2555.5,10726,9552.8,9149.9,10503,10425
2555.5,10695,9553,9153.1,10505,10427
2555.6,10565,9553.1,9156.3,10507,10428
2555.6,10497,9553.3,9159.5,10510,10430
2555.7,10262,9553.5,9162.7,10512,10432
2555.8,10148,9553.7,9165.9,10515,10434
2555.8,10040,9553.8,9169.1,10517,10435
2555.9,10149,9554,9172.3,10519,10437
2556,10152,9554.2,9175.5,10522,10439
2556,10038,9554.3,9179.5,10526,10443
2556.1,10040,9554.5,9184.9,10533,10451
2556.1,10059,9554.6,9190.2,10541,10459
2556.2,10050,9554.7,9195.5,10548,10467
2556.3,10156,9554.9,9200.9,10556,10474
2556.3,10314,9555,9206.2,10563,10482
2556.4,10237,9555.1,9211.5,10570,10490
2556.5,10144,9555.2,9216.9,10578,10498
2556.5,10265,9555.4,9222.2,10585,10506
2556.6,10356,9555.5,9227.5,10593,10514
2556.6,10374,9555.6,9232.9,10600,10522
2556.7,10486,9555.8,9238.2,10608,10530
2556.8,10569,9555.9,9243.6,10615,10538
2556.8,10468,9556,9248.9,10622,10546
2556.9,10435,9556.1,9254.3,10630,10554
2556.9,10348,9556.3,9259.6,10637,10562
2557,10286,9556.4,9265,10645,10570
2557.1,10283,9556.5,9270.3,10652,10578
2557.1,10281,9556.7,9275.7,10660,10586
2557.2,10215,9556.8,9281,10667,10594
2557.2,10382,9556.9,9286.4,10674,10602
2557.3,10563,9557,9291.7,10682,10610
2557.4,10602,9557.2,9297.1,10689,10618
2557.4,10653,9557.3,9302.4,10697,10626
2557.5,10627,9557.4,9307.8,10704,10634
2557.5,10684,9557.6,9313.2,10712,10642
2557.6,10696,9557.7,9318.5,10719,10650
2557.7,10656,9557.8,9323.9,10727,10658
2557.7,10674,9557.9,9329.3,10734,10666
2557.8,10697,9558.1,9334.6,10741,10674
2557.9,10900,9558.2,9340,10749,10682
2557.9,10979,9558.3,9345.4,10756,10690
2558,11113,9558.5,9350.7,10764,10698
2558,11240,9558.6,9356.1,10771,10707
2558.1,11278,9558.7,9361.5,10779,10715
2558.2,11267,9558.8,9366.8,10786,10723
2558.2,11126,9559,9372.2,10794,10731
2558.3,10853,9559.1,9377.6,10801,10739
2558.3,10767,9559.2,9383,10809,10747
2558.4,10691,9559.4,9388.4,10816,10755
2558.5,10714,9559.5,9393.7,10824,10763
2558.5,10835,9559.6,9399.1,10831,10772
2558.6,10888,9559.7,9404.5,10839,10780
2558.6,10976,9559.9,9409.9,10846,10788
2558.7,11034,9560,9415.3,10854,10796
2558.8,11211,9560.1,9420.7,10861,10804
2558.8,11362,9560.3,9426.1,10869,10812
2558.9,11491,9560.4,9431.5,10876,10820
2558.9,11447,9560.5,9436.8,10884,10829
2559,11573,9560.6,9442.2,10891,10837
2559.1,11610,9560.8,9447.6,10899,10845
2559.1,11820,9560.9,9453,10906,10853
2559.2,12030,9561,9458.4,10914,10861
2559.3,12034,9561.2,9463.8,10921,10870
2559.3,12212,9561.3,9469.2,10929,10878
2559.4,12186,9561.4,9474.6,10936,10886
2559.4,12016,9561.5,9480,10944,10894
2559.5,11791,9561.7,9485.4,10952,10903
2559.6,11373,9561.8,9490.9,10959,10911
2559.6,11009,9561.9,9496.3,10967,10919
2559.7,10695,9562.1,9501.7,10974,10927
2559.7,10486,9562.2,9507.1,10982,10936
2559.8,10389,9562.3,9512.5,10989,10944
2559.9,10367,9562.4,9517.9,10997,10952
2559.9,10561,9562.6,9523.3,11004,10961
2560,10898,9562.7,9528.7,11012,10969
2560,10948,9562.8,9532.5,11017,10973
2560.1,11147,9562.9,9535.8,11022,10975
2560.2,10906,9563,9539.1,11027,10978
2560.2,10562,9563.1,9542.4,11032,10980
2560.3,10404,9563.2,9545.7,11037,10983
2560.4,10068,9563.3,9549,11042,10985
2560.4,9742.2,9563.4,9552.3,11047,10988
2560.5,9646,9563.5,9555.6,11052,10990
2560.5,9761.1,9563.6,9558.9,11057,10993
2560.6,9866.5,9563.8,9562.2,11062,10995
2560.7,9919.8,9563.9,9565.5,11067,10998
2560.7,9979.9,9564,9568.8,11072,11001
2560.8,10066,9564.1,9572.1,11077,11003
2560.8,10116,9564.2,9575.4,11082,11006
2560.9,10288,9564.3,9578.7,11087,11009
2561,10445,9564.4,9582,11092,11011
2561,10486,9564.5,9585.3,11097,11014
2561.1,10458,9564.6,9588.6,11102,11016
2561.1,10557,9564.7,9591.9,11107,11019
2561.2,10430,9564.8,9595.3,11112,11022
2561.3,10280,9564.9,9598.6,11117,11025
2561.3,10026,9565,9601.9,11123,11027
2561.4,9858.4,9565.1,9605.2,11128,11030
2561.4,9752.4,9565.2,9608.5,11133,11033
2561.5,9716.8,9565.3,9611.8,11138,11035
2561.6,9744.9,9565.4,9615.1,11143,11038
2561.6,9668.4,9565.5,9618.4,11148,11041
2561.7,9944.6,9565.6,9621.8,11153,11044
2561.8,10196,9565.7,9625.1,11158,11047
2561.8,10355,9565.8,9628.4,11164,11049
2561.9,10560,9565.9,9631.7,11169,11052
2561.9,10608,9566,9635,11174,11055
2562,10565,9566.1,9638.4,11179,11058
2562.1,10463,9566.3,9641.7,11184,11061
2562.1,10415,9566.4,9645,11189,11064
2562.2,10566,9566.5,9648.4,11195,11067
2562.2,10547,9566.6,9651.9,11200,11070
2562.3,10399,9566.7,9655.4,11206,11073
2562.4,10130,9566.8,9658.8,11211,11076
2562.4,10063,9566.9,9662.3,11217,11079
2562.5,10002,9567,9665.8,11222,11082
2562.6,10054,9567.1,9669.3,11228,11085
2562.6,10124,9567.2,9672.7,11233,11088
2562.7,10303,9567.3,9676.2,11239,11091
2562.8,10642,9567.4,9679.7,11244,11094
2562.8,11519,9567.6,9683.2,11250,11097
2562.9,12026,9567.7,9686.6,11255,11100
2562.9,12454,9567.8,9690.1,11261,11103
2563,12451,9567.9,9693.6,11266,11107
2563.1,12478,9568,9697.1,11272,11110
2563.1,12329,9568.1,9700.5,11277,11113
2563.2,12089,9568.2,9704,11283,11116
2563.3,11859,9568.3,9707.5,11289,11119
2563.3,11740,9568.4,9711,11294,11123
2563.4,11619,9568.5,9714.5,11300,11126
2563.5,11505,9568.6,9718,11305,11129
2563.5,11265,9568.8,9721.5,11311,11132
2563.6,11092,9568.9,9724.9,11317,11136
2563.6,11135,9569,9728.4,11322,11139
2563.7,11209,9569.1,9731.9,11328,11142
2563.8,11062,9569.2,9735.4,11334,11145
2563.8,10934,9569.3,9738.9,11339,11149
2563.9,10711,9569.4,9742.4,11345,11152
2564,10508,9569.5,9745.9,11351,11155
2564,10351,9569.6,9748,11353,11154
2564.1,10235,9569.7,9748.3,11352,11145
2564.2,10451,9569.8,9748.6,11351,11136
2564.2,10508,9569.9,9748.9,11350,11127
2564.3,10731,9570,9749.1,11348,11118
2564.3,10906,9570.1,9749.4,11347,11110
2564.4,11040,9570.1,9749.7,11346,11101
2564.5,11136,9570.2,9750,11345,11092
2564.5,11268,9570.3,9750.3,11343,11083
2564.6,11529,9570.4,9750.6,11342,11075
2564.7,11598,9570.5,9750.9,11341,11066
2564.7,11583,9570.6,9751.2,11340,11057
2564.8,11670,9570.7,9751.4,11339,11048
2564.9,11719,9570.7,9751.7,11337,11040
2564.9,11635,9570.8,9752,11336,11031
2565,11490,9570.9,9752.3,11335,11022
2565,11329,9571,9752.6,11334,11013
2565.1,11365,9571.1,9752.9,11333,11005
2565.2,11633,9571.2,9753.2,11332,10996
2565.2,11606,9571.3,9753.5,11330,10987
2565.3,11633,9571.4,9753.9,11329,10979
2565.4,11773,9571.4,9754.2,11328,10970
2565.4,11672,9571.5,9754.5,11327,10961
2565.5,11522,9571.6,9754.8,11326,10953
2565.6,11544,9571.7,9755.1,11325,10944
2565.6,11376,9571.8,9755.4,11323,10935
2565.7,11328,9571.9,9755.7,11322,10927
2565.7,11292,9572,9755.8,11320,10917
2565.8,11332,9572.1,9755.8,11318,10907
2565.9,11206,9572.2,9755.9,11316,10897
2565.9,11106,9572.2,9755.9,11314,10888
2566,10831,9572.3,9755.9,11312,10878
2566.1,10741,9572.4,9756,11309,10868
2566.1,10524,9572.5,9756,11307,10858
2566.2,10396,9572.6,9756,11305,10849
2566.3,10438,9572.7,9756.1,11303,10839
2566.3,10375,9572.8,9756.1,11301,10829
2566.4,10604,9572.9,9756.2,11299,10819
2566.4,10725,9573,9756.2,11296,10809
2566.5,10740,9573,9756.3,11294,10800
2566.6,10812,9573.1,9756.3,11292,10790
2566.6,10873,9573.2,9756.4,11290,10780
2566.7,11007,9573.3,9756.4,11287,10770
2566.8,11162,9573.4,9756.5,11285,10760
2566.8,11269,9573.5,9756.5,11283,10751
2566.9,11429,9573.6,9756.6,11281,10741
2567,11419,9573.7,9756.7,11279,10731
2567,11236,9573.8,9756.7,11276,10721
2567.1,10977,9573.8,9756.8,11274,10711
2567.1,10718,9573.9,9756.8,11272,10701
2567.2,10483,9574,9756.9,11269,10692
2567.3,10343,9574.1,9757,11267,10682
2567.3,9851.2,9574.2,9757,11265,10672
2567.4,9611.4,9574.3,9757.1,11263,10662
2567.5,9365.6,9574.4,9757.2,11260,10652
2567.5,9388.9,9574.5,9757.2,11258,10642
2567.6,9484.2,9574.6,9757.3,11256,10633
2567.7,9515,9574.6,9757.4,11253,10623
2567.7,9759.5,9574.7,9757.5,11251,10613
2567.8,9934.7,9574.8,9757.5,11249,10603
2567.8,10021,9574.9,9757.6,11246,10593
2567.9,9928.2,9575,9757.7,11244,10583
2568,9789.9,9575.1,9757.8,11242,10574
2568,9766.6,9575.2,9758.6,11240,10563
2568.1,9905,9575.2,9760.1,11237,10553
2568.2,10209,9575.3,9761.6,11235,10543
2568.2,10516,9575.4,9763.2,11233,10532
2568.3,10912,9575.4,9764.7,11231,10522
2568.4,11161,9575.5,9766.3,11229,10512
2568.4,10948,9575.6,9767.9,11226,10502
2568.5,10704,9575.6,9769.5,11224,10491
2568.5,10693,9575.7,9771.1,11222,10481
2568.6,10531,9575.8,9772.7,11220,10471
2568.7,10291,9575.9,9774.3,11218,10461
2568.7,10134,9575.9,9776,11216,10451
2568.8,9827.4,9576,9777.7,11214,10441
2568.9,9564,9576.1,9779.4,11213,10431
2568.9,9495.1,9576.1,9781.1,11211,10421
2569,9513.5,9576.2,9782.8,11209,10411
2569.1,9731,9576.3,9784.5,11207,10401
2569.1,10113,9576.3,9786.2,11205,10392
2569.2,10662,9576.4,9788,11203,10382
2569.2,11268,9576.5,9789.8,11202,10372
2569.3,11339,9576.5,9791.6,11200,10363
2569.4,10494,9576.6,9793.4,11198,10353
2569.4,9803.3,9576.7,9795.2,11197,10343
2569.5,9133.9,9576.7,9797,11195,10334
2569.6,8836.1,9576.8,9798.8,11194,10324
2569.6,8452.3,9576.9,9800.7,11192,10315
2569.7,8375.2,9577,9802.6,11190,10306
2569.8,8372.1,9577,9804.5,11189,10296
2569.8,8531.4,9577.1,9806.4,11188,10287
2569.9,8699,9577.2,9808.3,11186,10278
2569.9,8860.1,9577.2,9810.2,11185,10268
2570,8991.6,9577.3,9812.1,11183,10259
2570.1,9263,9577.4,9814.1,11182,10250
2570.1,9413.8,9577.4,9816.1,11181,10241
2570.2,9391.9,9577.5,9818.1,11179,10232
2570.3,9592.6,9577.6,9820.1,11178,10223
2570.3,9694.9,9577.6,9822.1,11177,10214
2570.4,9361.3,9577.7,9824.1,11176,10205
2570.5,8892.5,9577.8,9826.2,11175,10196
2570.5,8881.3,9577.8,9828.2,11173,10187
2570.6,8965.8,9577.9,9830.3,11172,10178
2570.6,8987.3,9578,9832.4,11171,10170
2570.7,9238.2,9578.1,9834.5,11170,10161
2570.8,9943.9,9578.1,9836.6,11169,10152
2570.8,10164,9578.2,9838.7,11168,10144
2570.9,9910.1,9578.3,9840.9,11167,10135
2571,9492.4,9578.3,9843,11166,10126
2571,9188.4,9578.4,9845.2,11165,10118
2571.1,9113.3,9578.5,9847.4,11165,10109
2571.2,9277.9,9578.5,9849.6,11164,10101
2571.2,9407.3,9578.6,9851.8,11163,10093
2571.3,9214.7,9578.7,9854,11162,10084
2571.3,9190.9,9578.7,9856.3,11161,10076
2571.4,9152.9,9578.8,9858.5,11161,10068
2571.5,9064,9578.9,9860.8,11160,10059
2571.5,8945,9579,9863.1,11159,10051
2571.6,8925.3,9579,9865.4,11159,10043
2571.7,8874.7,9579.1,9867.7,11158,10035
2571.7,8844.8,9579.2,9870,11158,10027
2571.8,8897.4,9579.2,9872.4,11157,10019
2571.9,9069.1,9579.3,9874.7,11157,10011
2571.9,9072.3,9579.4,9877.1,11156,10003
2572,9055.3,9579.4,9879.5,11156,9995.2
2572.1,8963.1,9579.5,9887.1,11163,9996
2572.1,8886.6,9579.5,9896.1,11172,9999.2
2572.2,8843.7,9579.6,9905.1,11181,10002
2572.2,8776.9,9579.6,9914.2,11190,10006
2572.3,8853.4,9579.7,9923.3,11199,10009
2572.4,8955.7,9579.7,9932.3,11209,10013
2572.4,9091.6,9579.8,9941.5,11218,10016
2572.5,9298.1,9579.8,9950.6,11227,10020
2572.6,9453.4,9579.9,9959.7,11237,10023
2572.6,9601.1,9579.9,9968.9,11246,10027
2572.7,9627.5,9580,9978.1,11256,10030
2572.8,9573.3,9580,9987.3,11265,10034
2572.8,9472.5,9580.1,9996.5,11275,10038
2572.9,9464.9,9580.1,10006,11284,10042
2572.9,9502.9,9580.2,10015,11294,10046
2573,9446.2,9580.2,10024,11303,10050
2573.1,9338.8,9580.3,10034,11313,10054
2573.1,9296.4,9580.3,10043,11323,10058
2573.2,9309.2,9580.4,10052,11333,10062
2573.3,9304,9580.4,10062,11343,10066
2573.3,9291.4,9580.5,10071,11352,10070
2573.4,9428,9580.5,10080,11362,10074
2573.5,9814.3,9580.6,10090,11372,10078
2573.5,9439.4,9580.6,10099,11382,10083
2573.6,9695.1,9580.7,10109,11392,10087
2573.6,9613,9580.7,10118,11402,10091
2573.7,9627.8,9580.8,10127,11412,10096
2573.8,9633,9580.8,10137,11423,10100
2573.8,9620.6,9580.9,10146,11433,10105
2573.9,9619.7,9580.9,10156,11443,10110
2574,9653.3,9581,10166,11453,10114
2574,9665.7,9581,10175,11464,10119
2574.1,9677.8,9581.1,10185,11474,10124
2574.2,9724.3,9581.1,10194,11484,10129
2574.2,9643.3,9581.2,10204,11495,10133
2574.3,9641.3,9581.2,10214,11505,10138
2574.3,9569.1,9581.3,10223,11516,10143
2574.4,9495.9,9581.3,10233,11526,10148
2574.5,9503.2,9581.4,10243,11537,10153
2574.5,9514.6,9581.4,10252,11547,10158
2574.6,9475.2,9581.5,10262,11558,10164
2574.7,9506.1,9581.5,10272,11569,10169
2574.7,9574.1,9581.6,10282,11580,10174
2574.8,9653,9581.6,10293,11592,10180
2574.9,9618.2,9581.7,10304,11604,10186
2574.9,9491.2,9581.7,10315,11616,10192
2575,9441.8,9581.8,10326,11628,10198
2575.1,9451.9,9581.9,10337,11640,10204
2575.2,9487.9,9581.9,10348,11653,10211
2575.2,9508.8,9582,10359,11665,10217
2575.3,9682.8,9582,10370,11677,10223
2575.4,9872.2,9582.1,10381,11690,10230
2575.4,9951.2,9582.1,10392,11702,10236
2575.5,9970.1,9582.2,10403,11715,10243
2575.6,9929.7,9582.2,10414,11727,10249
2575.7,9781,9582.3,10426,11740,10256
2575.7,9682.7,9582.4,10437,11752,10263
2575.8,9644.4,9582.4,10448,11765,10270
2575.9,9649.6,9582.5,10459,11778,10276
2575.9,9617.7,9582.5,10471,11791,10283
2576,9646.1,9582.6,10483,11805,10292
2576.1,9619.4,9582.6,10500,11824,10311
2576.2,9487,9582.6,10517,11843,10330
2576.2,9306.8,9582.7,10534,11863,10348
2576.3,9310.3,9582.7,10551,11882,10367
2576.4,9261.1,9582.8,10568,11901,10386
2576.4,9175.2,9582.8,10585,11921,10405
2576.5,9168.2,9582.8,10602,11940,10424
2576.6,9288.4,9582.9,10619,11960,10443
2576.7,9492.9,9582.9,10636,11979,10461
2576.7,9814.5,9582.9,10653,11999,10480
2576.8,10246,9583,10670,12018,10499
2576.9,10562,9583,10688,12037,10519
2576.9,10753,9583,10705,12057,10538
2577,10861,9583.1,10722,12076,10557
2577.1,10960,9583.1,10739,12096,10576
2577.2,11042,9583.1,10756,12115,10595
2577.2,11045,9583.2,10773,12135,10614
2577.3,10998,9583.2,10790,12154,10634
2577.4,10946,9583.2,10808,12174,10653
2577.4,10905,9583.3,10825,12193,10672
2577.5,10913,9583.3,10842,12213,10692
2577.6,10925,9583.4,10859,12232,10711
2577.6,10946,9583.4,10876,12252,10730
2577.7,10986,9583.4,10894,12271,10750
2577.8,11053,9583.5,10911,12291,10769
2577.9,11299,9583.5,10928,12310,10789
2577.9,11424,9583.5,10945,12330,10808
2578,11457,9583.6,10962,12349,10828
2578.1,11570,9583.6,10980,12369,10848
2578.1,11448,9583.6,10997,12389,10867
2578.2,11352,9583.7,11014,12408,10887
2578.3,11220,9583.7,11032,12428,10907
2578.4,11167,9583.7,11049,12447,10927
2578.4,11159,9583.8,11066,12467,10946
2578.5,11298,9583.8,11083,12487,10966
2578.6,11603,9583.9,11101,12506,10986
2578.6,11723,9583.9,11118,12526,11006
2578.7,11944,9583.9,11135,12546,11026
2578.8,12103,9584,11153,12565,11046
2578.9,12326,9584,11170,12585,11066
2578.9,12447,9584,11188,12604,11086
2579,12551,9584.1,11205,12624,11106
2579.1,12363,9584.1,11222,12644,11126
2579.1,12174,9584.1,11240,12664,11146
2579.2,11579,9584.2,11257,12683,11167
2579.3,10918,9584.2,11274,12703,11187
2579.4,10477,9584.2,11292,12723,11207
2579.4,9996.6,9584.3,11309,12742,11227
2579.5,9617,9584.3,11327,12762,11248
2579.6,9471.6,9584.4,11344,12782,11268
2579.6,9413.5,9584.4,11362,12802,11288
2579.7,9326.7,9584.4,11379,12821,11309
2579.8,9273.3,9584.5,11397,12841,11329
2579.9,9407.9,9584.5,11414,12861,11350
2579.9,9405.5,9584.5,11431,12881,11370
2580,9319.9,9584.6,11449,12900,11391
2580.1,9313.5,9584.6,11460,12906,11406
2580.1,9295.2,9584.6,11471,12911,11421
2580.2,9320.7,9584.6,11481,12915,11436
2580.3,9232.7,9584.6,11492,12920,11451
2580.4,9327.9,9584.7,11503,12925,11466
2580.4,9354.6,9584.7,11513,12929,11481
2580.5,9517.9,9584.7,11524,12934,11496
2580.6,9805.8,9584.7,11535,12938,11511
2580.6,9821.9,9584.7,11545,12942,11526
2580.7,9734,9584.7,11556,12947,11540
2580.8,9833,9584.8,11566,12951,11555
2580.9,9913.9,9584.8,11577,12955,11570
2580.9,10106,9584.8,11587,12959,11584
2581,10330,9584.8,11598,12964,11599
2581.1,10512,9584.8,11608,12968,11613
2581.1,10976,9584.8,11619,12972,11628
2581.2,11210,9584.9,11629,12975,11642
2581.3,10873,9584.9,11640,12979,11656
2581.3,10456,9584.9,11650,12983,11671
2581.4,10001,9584.9,11660,12987,11685
2581.5,9424.9,9584.9,11671,12991,11699
2581.6,9224.9,9584.9,11681,12994,11713
2581.6,8459.6,9585,11691,12998,11727
2581.7,8009.8,9585,11701,13000,11740
2581.8,7179.6,9585,11712,13003,11753
2581.9,7107.6,9585,11722,13005,11766
2581.9,8098,9585,11732,13007,11778
2582,8926.9,9585.1,11743,13009,11791
2582.1,8882.8,9585.1,11753,13011,11803
2582.2,8864.9,9585.1,11763,13013,11816
2582.2,9149.1,9585.1,11774,13015,11828
2582.3,9375.5,9585.1,11784,13017,11841
2582.4,9613.6,9585.2,11794,13018,11853
2582.5,9844.7,9585.2,11804,13020,11866
2582.5,9925,9585.2,11814,13022,11878
2582.6,9924.1,9585.2,11824,13024,11890
2582.7,9825.5,9585.2,11835,13025,11902
2582.8,9590.1,9585.3,11845,13027,11914
2582.8,9512,9585.3,11855,13028,11926
2582.9,9626.5,9585.3,11865,13030,11938
2583,9624.4,9585.3,11875,13031,11950
2583.1,9621.1,9585.3,11885,13033,11962
2583.1,9708.6,9585.4,11895,13034,11974
2583.2,9671.4,9585.4,11905,13035,11986
2583.3,9577.8,9585.4,11914,13037,11998
2583.4,9608.1,9585.4,11924,13038,12010
2583.4,9657.9,9585.4,11934,13039,12022
2583.5,9621.6,9585.4,11944,13040,12033
2583.6,9712.3,9585.5,11954,13041,12045
2583.7,9773.1,9585.5,11964,13043,12056
2583.7,9922.1,9585.5,11973,13044,12068
2583.8,10326,9585.5,11983,13045,12079
2583.9,10607,9585.5,11993,13045,12091
2583.9,10823,9585.6,12002,13046,12102
2584,10813,9585.6,12005,13039,12103
2584.1,10722,9585.6,11993,13015,12079
2584.2,10486,9585.6,11982,12991,12055
2584.2,10325,9585.6,11970,12966,12031
2584.3,10145,9585.6,11958,12942,12007
2584.4,9911.7,9585.6,11946,12918,11983
2584.5,9681.4,9585.6,11934,12893,11959
2584.5,9570.7,9585.6,11922,12869,11935
2584.6,9573.8,9585.6,11910,12844,11911
2584.7,9574.9,9585.6,11898,12820,11887
2584.8,9643.8,9585.6,11886,12795,11862
2584.8,9549.4,9585.6,11874,12771,11838
2584.9,9508.5,9585.6,11861,12746,11814
2585,9464.7,9585.6,11849,12721,11789
2585.1,9530.9,9585.6,11837,12697,11765
2585.1,9618.3,9585.6,11825,12672,11740
2585.2,9611.9,9585.6,11812,12647,11716
2585.3,9568.7,9585.6,11800,12623,11691
2585.4,9581.8,9585.6,11787,12598,11666
2585.4,9586.7,9585.6,11775,12573,11642
2585.5,9669.9,9585.6,11762,12548,11617
2585.6,9699.1,9585.6,11750,12523,11592
2585.7,9822.9,9585.6,11737,12498,11567
2585.7,9874,9585.6,11725,12473,11542
2585.8,9792.6,9585.6,11712,12449,11517
2585.9,9652.7,9585.6,11699,12424,11492
2586,9654.1,9585.6,11686,12399,11467
2586,9813.1,9585.6,11674,12373,11441
2586.1,9766,9585.6,11661,12348,11416
2586.2,9980.9,9585.6,11648,12323,11391
2586.3,10007,9585.6,11635,12298,11365
2586.3,10123,9585.6,11622,12273,11340
2586.4,10216,9585.6,11609,12248,11314
2586.5,10182,9585.6,11596,12223,11289
2586.6,10136,9585.6,11583,12197,11263
2586.6,10067,9585.6,11570,12172,11238
2586.7,10108,9585.6,11557,12147,11212
2586.8,10077,9585.6,11544,12121,11186
2586.9,9949.9,9585.6,11531,12096,11160
2586.9,9938,9585.6,11517,12070,11134
2587,9785,9585.6,11504,12045,11108
2587.1,9560,9585.6,11491,12019,11082
2587.2,9564.8,9585.6,11477,11994,11056
2587.2,9560.9,9585.6,11464,11968,11030
2587.3,9467,9585.6,11450,11943,11004
2587.4,9399,9585.6,11437,11917,10978
2587.5,9409,9585.6,11423,11892,10951
2587.5,9035.7,9585.7,11410,11866,10925
2587.6,9001.2,9585.7,11396,11840,10899
2587.7,9134,9585.7,11383,11815,10872
2587.8,9427.9,9585.7,11369,11789,10846
2587.8,9672.4,9585.7,11355,11763,10819
2587.9,9914.6,9585.7,11342,11737,10793
2588,10068,9585.7,11328,11711,10766
2588.1,10248,9585.7,11299,11665,10723
2588.1,10340,9585.6,11267,11613,10677
2588.2,10255,9585.6,11234,11561,10631
2588.3,10364,9585.6,11202,11509,10584
2588.4,10447,9585.6,11169,11457,10538
2588.4,10370,9585.6,11137,11404,10491
2588.5,10397,9585.6,11104,11352,10445
2588.6,10224,9585.5,11072,11300,10398
2588.7,9434.9,9585.5,11039,11248,10352
2588.7,9002.4,9585.5,11006,11196,10306
2588.8,9288.4,9585.5,10974,11143,10259
2588.9,9322.2,9585.5,10941,11091,10213
2589,9358,9585.5,10909,11039,10166
2589,9153.5,9585.5,10875,10985,10119
2589.1,9157.4,9585.4,10841,10930,10070
2589.2,9132.3,9585.4,10807,10875,10021
2589.3,9711.7,9585.4,10772,10820,9972.2
2589.3,9569.9,9585.4,10738,10765,9923.5
2589.4,9209.3,9585.4,10704,10709,9874.7
2589.5,9107.7,9585.4,10669,10654,9825.9
2589.6,9125.1,9585.3,10635,10599,9777
2589.7,9136.7,9585.3,10600,10543,9728.3
2589.7,9124.1,9585.3,10566,10488,9679.4
2589.8,9075,9585.3,10531,10433,9630.7
2589.9,9179.6,9585.3,10497,10377,9581.8
2590,9389.3,9585.3,10462,10322,9532.9
2590.1,9303.2,9585.2,10428,10266,9484.1
2590.1,9205.9,9585.2,10393,10211,9435.3
2590.2,9202.6,9585.2,10358,10155,9386.3
2590.3,9228.7,9585.2,10324,10099,9337.5
2590.4,9465.7,9585.2,10289,10043,9288.6
2590.4,9443.2,9585.2,10255,9987.8,9239.8
2590.5,9419,9585.2,10220,9932,9190.9
2590.6,9282.2,9585.1,10185,9876,9141.9
2590.7,9173.5,9585.1,10150,9820.2,9093.1
2590.8,9167,9585.1,10116,9764.2,9044.2
2590.8,8999.4,9585.1,10081,9708.3,8995.3
2590.9,8967.2,9585.1,10046,9652.2,8946.3
2591,8919.3,9585.1,10011,9596.2,8897.4
2591.1,8756.7,9585,9976.5,9540.1,8848.4
2591.2,8743,9585,9941.7,9484,8799.5
2591.2,8598.5,9585,9906.7,9427.7,8750.5
2591.3,8537.8,9585,9871.8,9371.5,8701.6
2591.4,8457.7,9585,9836.9,9315.2,8652.6
2591.5,8467.5,9585,9802,9258.9,8603.7
2591.5,8465,9585,9767,9202.6,8554.7
2591.6,8531.4,9584.9,9732,9146.1,8505.6
2591.7,8908.8,9584.9,9697,9089.7,8456.7
2591.8,9389.7,9584.9,9661.9,9033.2,8407.7
2591.9,9501.5,9584.9,9626.9,8976.7,8358.7
2591.9,9301,9584.9,9591.8,8920,8309.6
2592,9132.6,9584.9,9556.5,8861.9,8261.9
2592.1,9176.9,9584.8,9520.1,8796.6,8220.5
2592.2,9245.2,9584.8,9483.8,8731.3,8179.1
2592.2,9494.9,9584.8,9447.3,8665.9,8137.7
2592.3,9826.7,9584.7,9411,8600.7,8096.3
2592.4,10541,9584.7,9374.7,8535.6,8055
2592.5,10972,9584.7,9338.4,8470.6,8013.7
2592.6,11278,9584.6,9302.1,8405.6,7972.4
2592.6,11186,9584.6,9265.7,8340.5,7931.1
2592.7,10903,9584.6,9229.4,8275.7,7889.8
2592.8,10617,9584.5,9193.1,8210.8,7848.6
2592.9,10582,9584.5,9156.9,8146.1,7807.4
2593,10533,9584.5,9120.6,8081.3,7766.1
2593,10362,9584.4,9084.4,8016.7,7724.9
2593.1,10261,9584.4,9048.1,7952.1,7683.8
2593.2,10305,9584.4,9011.9,7887.6,7642.6
2593.3,10503,9584.4,8975.7,7823,7601.4
2593.3,10385,9584.3,8939.4,7758.6,7560.3
2593.4,9894.4,9584.3,8903.3,7694.3,7519.3
2593.5,9232.3,9584.3,8867.1,7630,7478.2
2593.6,8606.6,9584.2,8830.9,7565.8,7437.1
2593.7,7418.4,9584.2,8794.7,7501.5,7396
2593.7,6316.6,9584.2,8758.6,7437.5,7355
2593.8,6141.4,9584.1,8722.5,7373.4,7314
2593.9,6056.4,9584.1,8686.4,7309.4,7273.1
2594,6181.5,9584.1,8650.2,7245.4,7232
2594.1,5918.7,9584,8614.1,7181.6,7191.1
2594.1,5823.4,9584,8578,7117.8,7150.2
2594.2,5677.3,9584,8542,7054.1,7109.3
2594.3,5958.8,9583.9,8505.9,6990.3,7068.3
2594.4,6137.7,9583.9,8469.8,6926.7,7027.4
2594.4,6308.1,9583.9,8433.8,6863.1,6986.6
2594.5,6283,9583.9,8397.7,6799.6,6945.8
2594.6,6612.4,9583.8,8361.7,6736.2,6905
2594.7,6717.6,9583.8,8325.7,6672.7,6864.1
2594.8,6830.3,9583.8,8289.7,6609.5,6823.3
2594.8,7165.8,9583.7,8253.7,6546.2,6782.6
2594.9,7987.6,9583.7,8217.7,6483,6741.8
2595,8870.8,9583.7,8181.7,6419.8,6701.1
2595.1,9596.2,9583.6,8145.8,6356.7,6660.4
2595.2,9433.1,9583.6,8109.9,6293.7,6619.7
2595.2,7968.6,9583.6,8073.9,6230.8,6579
2595.3,6723,9583.5,8038,6167.8,6538.3
2595.4,6031.2,9583.5,8002.1,6105,6497.7
2595.5,6426.3,9583.5,7966.2,6042.2,6457.1
2595.5,6045.3,9583.5,7930.3,5979.5,6416.5
2595.6,5859.1,9583.4,7894.4,5916.9,6375.9
2595.7,5555.8,9583.4,7858.5,5854.2,6335.3
2595.8,5505.8,9583.4,7822.7,5791.7,6294.8
2595.9,5518.6,9583.3,7786.8,5729.2,6254.2
2595.9,5581.7,9583.3,7751,5666.8,6213.8
2596,5727.4,9583.3,7717.2,5610.4,6175.6
2596.1,5672,9583.2,7693.8,5585.5,6150
2596.2,5516.4,9583.2,7670.4,5560.5,6124.3
2596.2,5455.2,9583.1,7647,5535.7,6098.7
2596.3,5413.4,9583.1,7623.6,5510.8,6073.1
2596.4,5528.1,9583,7600.3,5486.1,6047.6
2596.5,5592.5,9583,7577.1,5461.5,6022.1
2596.6,5590.6,9583,7553.8,5436.9,5996.6
2596.6,5713.5,9582.9,7530.6,5412.4,5971.2
2596.7,5869.7,9582.9,7505.9,5386.4,5944.1
2596.8,6034.9,9582.8,7481.2,5360.3,5917
2596.9,6228,9582.8,7456.5,5334.4,5890
2597,6468,9582.7,7431.8,5308.5,5863
2597.1,6868.8,9582.7,7407.1,5282.7,5835.9
2597.1,7465.7,9582.6,7382.5,5257,5809
2597.2,8606.3,9582.6,7357.9,5231.4,5782.1
2597.3,8988.2,9582.5,7333.4,5205.9,5755.3
2597.4,8331.5,9582.5,7308.9,5180.4,5728.4
2597.5,7245.4,9582.4,7284.4,5155,5701.6
2597.6,6688.2,9582.4,7260,5129.7,5674.9
2597.6,6405.9,9582.4,7235.5,5104.5,5648.2
2597.7,6508.2,9582.3,7211.2,5079.3,5621.5
2597.8,6658.8,9582.3,7186.8,5054.2,5594.8
2597.9,6907.6,9582.2,7162.5,5029.3,5568.3
2598,6941.6,9582.2,7138.2,5004.4,5541.7
2598.1,7062.7,9582.1,7114,4979.6,5515.2
2598.1,6807.7,9582.1,7089.7,4954.8,5488.7
2598.2,6389.8,9582,7065.5,4930.1,5462.2
2598.3,6053.1,9582,7041.4,4905.5,5435.9
2598.4,5893,9581.9,7017.3,4881.1,5409.5
2598.5,5840.1,9581.9,6993.1,4856.6,5383.1
2598.6,5896.1,9581.8,6969.1,4832.2,5356.9
2598.6,5939.1,9581.8,6945.1,4808,5330.6
2598.7,6008.7,9581.7,6921.1,4783.8,5304.4
2598.8,6003.9,9581.7,6897.3,4760.2,5278.6
2598.9,5962.5,9581.7,6873.9,4737.6,5253.7
2599,5933,9581.6,6850.6,4715.1,5228.9
2599.1,5894.9,9581.6,6827.2,4692.5,5204
2599.2,5890.4,9581.5,6803.9,4670,5179.2
2599.2,5816.9,9581.5,6780.6,4647.5,5154.3
2599.3,5796.2,9581.4,6757.3,4625,5129.4
2599.4,5743.4,9581.4,6734,4602.5,5104.5
2599.5,5822.9,9581.3,6710.7,4580,5079.6
2599.6,5879.5,9581.3,6687.4,4557.5,5054.7
2599.7,5941.1,9581.2,6664.1,4535.1,5029.8
2599.7,5682.1,9581.2,6640.9,4512.6,5004.9
2599.8,5532.6,9581.1,6617.7,4490.1,4980
2599.9,5431.1,9581.1,6594.4,4467.7,4955.2
2600,5364.1,9581.1,6571.2,4445.2,4930.2
2600.1,5359.1,9581,6562.5,4436.7,4921.7
2600.2,5380.6,9580.8,6555.8,4430.1,4915.5
2600.2,5374.3,9580.7,6549.1,4423.5,4909.2
2600.3,5363.6,9580.6,6542.4,4416.8,4903
2600.4,5418.8,9580.5,6535.7,4410.2,4896.7
2600.5,5342.6,9580.4,6529,4403.6,4890.5
2600.6,5330.8,9580.3,6522.4,4397,4884.2
2600.7,5502.6,9580.2,6515.7,4390.4,4877.9
2600.7,5605,9580,6509.1,4383.8,4871.7
2600.8,5738.6,9579.9,6502.5,4377.2,4865.4
2600.9,5849.2,9579.8,6495.8,4370.5,4859.2
2601,5828,9579.7,6489.2,4363.9,4852.9
2601.1,5931.4,9579.6,6482.6,4357.3,4846.6
2601.2,5837.1,9579.5,6476.1,4350.7,4840.3
2601.2,5753.2,9579.4,6469.5,4344.1,4834.1
2601.3,5591.5,9579.3,6462.9,4337.5,4827.8
2601.4,5667.5,9579.1,6456.4,4330.9,4821.5
2601.5,5714.7,9579,6449.8,4324.3,4815.2
2601.6,5813.8,9578.9,6443.3,4317.7,4808.9
2601.7,5819,9578.8,6436.8,4311.1,4802.6
2601.7,5798.4,9578.7,6430.2,4304.5,4796.3
2601.8,5840.5,9578.6,6423.7,4297.8,4790
2601.9,5818.3,9578.5,6417.2,4291.2,4783.7
2602,5704.6,9578.4,6410.8,4284.6,4777.4
2602.1,5719.2,9578.3,6404.3,4278,4771.1
2602.2,5539.9,9578.1,6397.8,4271.4,4764.8
2602.3,5494.8,9578,6391.4,4264.8,4758.4
2602.3,5559.4,9577.9,6384.9,4258.2,4752.1
2602.4,5536.9,9577.8,6378.5,4251.6,4745.8
2602.5,5353.9,9577.7,6372.1,4245,4739.5
2602.6,5198.6,9577.6,6365.7,4238.4,4733.1
2602.7,5310.2,9577.5,6359.3,4231.8,4726.8
2602.8,5488.7,9577.4,6352.9,4225.3,4720.5
2602.8,5556.1,9577.2,6346.5,4218.6,4714.1
2602.9,5576.6,9577.1,6340.1,4212.1,4707.8
2603,5577.5,9577,6333.8,4205.5,4701.5
2603.1,5618.7,9576.9,6327.4,4198.9,4695.1
2603.2,5577.4,9576.8,6321.1,4192.3,4688.8
2603.3,5528.6,9576.7,6314.8,4185.7,4682.4
2603.3,5531.6,9576.6,6308.4,4179.1,4676
2603.4,5573.9,9576.5,6302.1,4172.5,4669.7
2603.5,5716.2,9576.3,6295.8,4165.9,4663.3
2603.6,5756.3,9576.2,6289.5,4159.3,4657
2603.7,5856,9576.1,6283.3,4152.7,4650.6
2603.8,5865.2,9576,6277,4146.1,4644.2
2603.8,5959.6,9575.9,6270.7,4139.6,4637.8
2603.9,5811.4,9575.8,6264.5,4133,4631.5
2604,5745.2,9575.7,6259.9,4127.5,4626.8
2604.1,5641.6,9575.5,6267.8,4130.3,4634.8
2604.2,5620.3,9575.4,6275.7,4133.1,4642.7
2604.3,5767.6,9575.3,6283.6,4135.9,4650.7
2604.3,5705.9,9575.2,6291.5,4138.8,4658.7
2604.4,5945.3,9575.1,6299.4,4141.6,4666.7
2604.5,6033.6,9574.9,6307.4,4144.4,4674.7
2604.6,5855.7,9574.8,6315.3,4147.2,4682.7
2604.7,5756.8,9574.7,6323.2,4150.1,4690.7
2604.8,5748.3,9574.6,6331.2,4152.9,4698.6
2604.9,5599.5,9574.4,6339.6,4155.9,4707
2604.9,5583,9574.3,6348.4,4159.1,4715.9
2605,5505.8,9574.2,6357.2,4162.2,4724.7
2605.1,5636.1,9574,6366,4165.4,4733.5
2605.2,5674.2,9573.9,6374.9,4168.5,4742.3
2605.3,5667.4,9573.8,6383.7,4171.7,4751.1
2605.4,5795,9573.6,6392.6,4174.8,4759.9
2605.5,5838.8,9573.5,6401.5,4178,4768.8
2605.6,5896.1,9573.4,6410.3,4181.1,4777.6
2605.7,5837.5,9573.2,6419.2,4184.3,4786.4
2605.8,5885.8,9573.1,6428.1,4187.5,4795.2
2605.9,5885.9,9573,6437,4190.7,4804
2606,5875.1,9572.8,6446,4193.8,4812.8
2606.1,5927.2,9572.7,6454.9,4197,4821.6
2606.1,5904,9572.5,6463.8,4200.2,4830.4
2606.2,5889.4,9572.4,6472.8,4203.4,4839.2
2606.3,5933.7,9572.3,6481.7,4206.6,4848
2606.4,6031,9572.1,6490.7,4209.8,4856.8
2606.5,6079.2,9572,6499.7,4213,4865.6
2606.6,6227.7,9571.9,6508.7,4216.2,4874.3
2606.7,6361.9,9571.7,6517.7,4219.4,4883.1
2606.8,6399.9,9571.6,6526.7,4222.6,4891.9
2606.9,6397,9571.5,6535.7,4225.8,4900.7
2607,6360.1,9571.3,6544.7,4229,4909.5
2607.1,6314.9,9571.2,6553.8,4232.2,4918.3
2607.2,6246.5,9571.1,6562.8,4235.4,4927.1
2607.3,6242.6,9570.9,6571.9,4238.6,4935.8
2607.4,6254.7,9570.8,6580.9,4241.9,4944.6
2607.4,6262,9570.7,6590,4245.1,4953.4
2607.5,6233.6,9570.5,6599.1,4248.3,4962.1
2607.6,6234.3,9570.4,6608.2,4251.6,4970.9
2607.7,6192.1,9570.3,6617.3,4254.8,4979.7
2607.8,6151.2,9570.1,6626.4,4258,4988.4
2607.9,6159.2,9570,6635.5,4261.3,4997.2
2608,6144.2,9569.9,6644.7,4264.6,5006
2608.1,6155.6,9569.7,6663.3,4277.5,5020.2
2608.2,6167.8,9569.6,6681.9,4290.5,5034.4
2608.3,6224.8,9569.4,6700.6,4303.4,5048.7
2608.4,6171.6,9569.3,6719.2,4316.4,5062.9
2608.5,6093.8,9569.1,6737.8,4329.3,5077.1
2608.6,6049.6,9569,6756.4,4342.2,5091.3
2608.6,6085.4,9568.8,6775,4355.2,5105.5
2608.7,6102.1,9568.7,6793.7,4368.2,5119.8
2608.8,6075.9,9568.6,6812.3,4381.1,5134
2608.9,6049.2,9568.4,6831,4394.1,5148.2
2609,6064.7,9568.3,6849.6,4407,5162.4
2609.1,6068.2,9568.1,6868.3,4420,5176.6
2609.2,6072.5,9568,6886.9,4433,5190.9
2609.3,5979.6,9567.8,6905.6,4446,5205.1
2609.4,5922.9,9567.7,6924.2,4458.9,5219.3
2609.5,5920.5,9567.5,6942.9,4471.9,5233.5
2609.6,5957.3,9567.4,6961.6,4484.9,5247.7
2609.7,5942.9,9567.3,6980.3,4497.9,5262
2609.8,5927.5,9567.1,6998.9,4510.9,5276.2
2609.9,6107.8,9567,7017.6,4523.9,5290.4
2609.9,6122.2,9566.8,7036.3,4536.9,5304.6
2610,6153.6,9566.7,7055,4549.9,5318.8
2610.1,6170.1,9566.5,7073.7,4562.9,5333.1
2610.2,6081.3,9566.4,7092.4,4575.9,5347.3
2610.3,6043.5,9566.2,7111.2,4588.9,5361.5
2610.4,6109.2,9566.1,7129.9,4601.9,5375.7
2610.5,6176.6,9566,7148.6,4614.9,5389.9
2610.6,6245.9,9565.8,7167.3,4627.9,5404.1
2610.7,6326.6,9565.7,7186.1,4641,5418.4
2610.8,6342.7,9565.5,7204.8,4654,5432.6
2610.9,6130.7,9565.4,7223.5,4667,5446.8
2611,6101.8,9565.2,7242.3,4680.1,5461
2611.1,6135.5,9565.1,7261,4693.1,5475.2
2611.1,6118.2,9564.9,7279.8,4706.1,5489.5
2611.2,6091.9,9564.8,7298.5,4719.2,5503.7
2611.3,6070.9,9564.7,7317.3,4732.2,5517.9
2611.4,5990.2,9564.5,7336.1,4745.3,5532.1
2611.5,5971.4,9564.4,7354.9,4758.3,5546.4
2611.6,5891.5,9564.2,7373.6,4771.4,5560.6
2611.7,5823.4,9564.1,7392.4,4784.4,5574.8
2611.8,5838.9,9563.9,7411.2,4797.5,5589
2611.9,5791.5,9563.8,7430,4810.6,5603.3
2612,5796,9563.6,7448.8,4823.6,5617.5
2612.1,5906,9563.5,7467.9,4839.1,5630.7
2612.2,6095.5,9563.3,7487.1,4855.1,5643.7
2612.3,6106,9563.2,7506.3,4871.1,5656.7
2612.4,6119,9563,7525.5,4887.1,5669.8
2612.4,6172.7,9562.9,7544.7,4903.1,5682.8
2612.5,6099.4,9562.7,7563.9,4919.1,5695.8
2612.6,6035.7,9562.6,7583.1,4935.1,5708.9
2612.7,6032.1,9562.4,7602.3,4951.1,5721.9
2612.8,6061.1,9562.3,7621.5,4967.1,5734.9
2612.9,6116.6,9562.1,7640.7,4983.1,5748
2613,6204.6,9562,7659.9,4999.1,5761
2613.1,6287.1,9561.8,7679.1,5015.1,5774.1
2613.2,6310.2,9561.7,7698.3,5031.1,5787.1
2613.3,6345.1,9561.5,7717.5,5047.1,5800.1
2613.4,6418.5,9561.4,7736.7,5063.1,5813.2
2613.5,6475.3,9561.2,7755.9,5079.1,5826.2
2613.6,6529,9561.1,7775.1,5095.1,5839.3
2613.7,6501.7,9560.9,7794.2,5111.1,5852.3
2613.7,6453,9560.8,7813.4,5127.1,5865.4
2613.8,6404.6,9560.6,7832.4,5142.9,5878.3
2613.9,6438.9,9560.5,7850.8,5158.2,5890.8
2614,6508.5,9560.3,7869.1,5173.5,5903.3
2614.1,6536.3,9560.2,7887.4,5188.8,5915.8
2614.2,6621.1,9560,7905.7,5204.1,5928.2
2614.3,6629.6,9559.9,7924.1,5219.4,5940.7
2614.4,6634.6,9559.7,7942.4,5234.7,5953.2
2614.5,6656.1,9559.6,7960.7,5250,5965.7
2614.5,6661.7,9559.4,7979,5265.3,5978.2
2614.6,6669.5,9559.3,7997.4,5280.6,5990.7
2614.7,6679,9559.2,8015.7,5295.9,6003.2
2614.8,6680.8,9559,8034,5311.2,6015.7
2614.9,6682,9558.9,8052.3,5326.4,6028.2
2615,6662.9,9558.7,8070.6,5341.7,6040.7
2615.1,6635.1,9558.6,8089,5357.1,6053.2
2615.2,6519.7,9558.4,8107.3,5372.3,6065.7
2615.3,6470.4,9558.3,8125.6,5387.6,6078.2
2615.3,6497.8,9558.1,8143.9,5402.9,6090.7
2615.4,6510,9558,8162.2,5418.2,6103.2
2615.5,6482.7,9557.8,8180.5,5433.5,6115.7
2615.6,6491.7,9557.7,8198.8,5448.8,6128.2
2615.7,6461.4,9557.6,8217.1,5464.1,6140.7
2615.8,6349.6,9557.4,8235.4,5479.4,6153.2
2615.9,6335.2,9557.3,8253.8,5494.7,6165.8
2616,6336,9557.1,8272,5510,6178.3
2616,6444.5,9557,8286.7,5522.8,6188
2616.1,6560.7,9556.8,8298.1,5533.4,6195.4
2616.2,6674.7,9556.7,8309.5,5543.9,6202.7
2616.3,6820.6,9556.5,8320.9,5554.5,6210.1
2616.4,6882.8,9556.4,8332.3,5565.1,6217.5
2616.5,6826,9556.2,8343.7,5575.6,6224.8
2616.6,6803.9,9556.1,8355.1,5586.2,6232.2
2616.7,6735.6,9555.9,8366.5,5596.8,6239.6
2616.8,6578,9555.8,8377.9,5607.3,6247
2616.8,6467.4,9555.6,8389.3,5617.9,6254.3
2616.9,6383.6,9555.5,8400.7,5628.4,6261.7
2617,6364.1,9555.3,8412.1,5639,6269.1
2617.1,6291.2,9555.2,8423.5,5649.6,6276.5
2617.2,6310.1,9555,8434.8,5660.1,6283.9
2617.3,6239.2,9554.9,8446.2,5670.7,6291.3
2617.4,6123.5,9554.7,8457.6,5681.3,6298.7
2617.5,6087.7,9554.5,8468.9,5691.8,6306.1
2617.6,6100.5,9554.4,8480.3,5702.4,6313.5
2617.6,6035.9,9554.2,8491.6,5712.9,6320.9
2617.7,5981.1,9554.1,8503,5723.5,6328.3
2617.8,6047.3,9553.9,8514.3,5734.1,6335.7
2617.9,6108,9553.8,8525.7,5744.6,6343.2
2618,6098.2,9553.6,8537,5755.2,6350.6
2618.1,6191.4,9553.5,8548.3,5765.7,6358
2618.2,6356.7,9553.3,8559.7,5776.3,6365.5
2618.3,6436.9,9553.2,8571,5786.8,6372.9
2618.3,6393.5,9553,8582.3,5797.4,6380.3
2618.4,6413.3,9552.9,8593.6,5807.9,6387.8
2618.5,6556.6,9552.7,8605,5818.5,6395.2
2618.6,6582.8,9552.6,8616.3,5829.1,6402.7
2618.7,6657.2,9552.4,8627.6,5839.6,6410.1
2618.8,6731.2,9552.3,8638.9,5850.2,6417.6
2618.9,6775.9,9552.1,8650.2,5860.7,6425
2619,6791,9552,8661.5,5871.3,6432.5
2619.1,6763.3,9551.8,8672.8,5881.8,6440
2619.1,6754.8,9551.7,8684.1,5892.4,6447.4
2619.2,6845.3,9551.5,8695.4,5902.9,6454.9
2619.3,6917.9,9551.4,8706.6,5913.5,6462.4
2619.4,6931.8,9551.2,8717.9,5924,6469.9
2619.5,6918.7,9551.1,8729.2,5934.6,6477.3
2619.6,6973.5,9550.9,8740.5,5945.1,6484.8
2619.7,6993,9550.8,8751.7,5955.7,6492.3
2619.8,6950.8,9550.6,8763,5966.3,6499.8
2619.9,6881.4,9550.5,8774.3,5976.8,6507.3
2619.9,6842.2,9550.3,8785.5,5987.3,6514.8
2620,6733.7,9550.2,8794.1,5996.2,6520.4
2620.1,6653.7,9550,8797.3,6001.8,6522.3
2620.2,6658.6,9549.8,8800.5,6007.4,6524.2
2620.3,6700.7,9549.7,8803.7,6013,6526.1
2620.4,6797,9549.5,8806.9,6018.6,6528
2620.5,6834.6,9549.4,8810.1,6024.2,6529.9
2620.6,6918.4,9549.2,8813.3,6029.8,6531.8
2620.6,6940.9,9549.1,8816.5,6035.4,6533.8
2620.7,6996.2,9548.9,8819.7,6041,6535.7
2620.8,7060.6,9548.8,8822.9,6046.6,6537.6
2620.9,7073.7,9548.6,8826.1,6052.2,6539.5
2621,7224.4,9548.4,8829.3,6057.8,6541.4
2621.1,7403.2,9548.3,8832.5,6063.4,6543.4
2621.2,7521.6,9548.1,8835.7,6069,6545.3
2621.3,7427.9,9548,8838.8,6074.5,6547.2
2621.4,7324.2,9547.8,8842,6080.1,6549.2
2621.4,7188.4,9547.7,8845.2,6085.7,6551.1
2621.5,7024.4,9547.5,8848.3,6091.3,6553.1
2621.6,6937.2,9547.3,8851.5,6096.9,6555
2621.7,6885.5,9547.2,8854.7,6102.4,6557
2621.8,6923.8,9547,8857.8,6108,6558.9
2621.9,6971,9546.9,8861,6113.6,6560.9
2622,7002.9,9546.7,8864.1,6119.2,6562.8
2622.1,7078.3,9546.6,8867.3,6124.8,6564.8
2622.2,7059.8,9546.4,8870.4,6130.3,6566.8
2622.2,7028.8,9546.3,8873.5,6135.9,6568.7
2622.3,7029.2,9546.1,8876.7,6141.5,6570.7
2622.4,6996.6,9545.9,8879.8,6147.1,6572.7
2622.5,6985.6,9545.8,8882.9,6152.6,6574.6
2622.6,6978.3,9545.6,8885.9,6157.9,6576.5
2622.7,7056.2,9545.5,8888.9,6163.2,6578.4
2622.8,7091.5,9545.3,8891.9,6168.5,6580.3
2622.8,7135.9,9545.2,8894.8,6173.8,6582.2
2622.9,7271.7,9545,8897.8,6179.1,6584.1
2623,7317.3,9544.9,8900.8,6184.4,6586
2623.1,7351.3,9544.7,8903.7,6189.7,6587.9
2623.2,7461.9,9544.6,8906.7,6195.1,6589.8
2623.3,7496.3,9544.4,8909.7,6200.4,6591.8
2623.4,7471,9544.3,8912.6,6205.7,6593.7
2623.4,7498.2,9544.1,8915.6,6211,6595.6
2623.5,7257.9,9544,8918.5,6216.3,6597.5
2623.6,7175.4,9543.8,8921.5,6221.6,6599.4
2623.7,7205,9543.7,8924.4,6226.9,6601.4
2623.8,7129.5,9543.6,8927.4,6232.2,6603.3
2623.9,7041.9,9543.4,8930.3,6237.5,6605.2
2623.9,6982.9,9543.3,8933.3,6242.8,6607.2
2624,6965.1,9543.1,8934.9,6247.3,6608.4
2624.1,6787.4,9543,8933.8,6250.2,6608
2624.2,6696.5,9542.8,8932.7,6253.1,6607.7
2624.3,6742.2,9542.6,8931.7,6256,6607.3
2624.4,7036.5,9542.5,8930.6,6258.8,6607
2624.4,7137.7,9542.3,8929.5,6261.7,6606.6
2624.5,7394.6,9542.2,8928.4,6264.6,6606.3
2624.6,7473.6,9542,8927.4,6267.5,6606
2624.7,7763.3,9541.9,8926.3,6270.3,6605.6
2624.8,7880,9541.7,8925.2,6273.2,6605.3
2624.9,7807.2,9541.6,8924.1,6276,6604.9
2625,7807.2,9541.4,8923,6278.9,6604.6
2625,7710.1,9541.3,8921.9,6281.8,6604.2
2625.1,7672.2,9541.1,8920.8,6284.6,6603.9
2625.2,7675.9,9541,8919.7,6287.5,6603.6
2625.3,7347.4,9540.8,8918.6,6290.3,6603.2
2625.4,7227,9540.7,8917.5,6293.2,6602.9
2625.5,7111,9540.5,8916.4,6296,6602.5
2625.5,7005.4,9540.4,8915.3,6298.9,6602.2
2625.6,7095.7,9540.2,8914.2,6301.7,6601.9
2625.7,7164.9,9540,8913.1,6304.5,6601.5
2625.8,7239.7,9539.9,8912,6307.4,6601.2
2625.9,7246.9,9539.7,8910.9,6310.2,6600.9
2626,7385.9,9539.6,8909.8,6313,6600.5
2626.1,7295.5,9539.4,8908.6,6315.9,6600.2
2626.1,7311.4,9539.3,8907.5,6318.7,6599.8
2626.2,7263.5,9539.1,8906.4,6321.5,6599.5
2626.3,7267.2,9539,8905.3,6324.3,6599.2
2626.4,7180.2,9538.8,8904.2,6327.1,6598.8
2626.5,7096.9,9538.7,8903,6330,6598.5
2626.6,7238.4,9538.5,8901.9,6332.8,6598.2
2626.6,7268.8,9538.4,8900.8,6335.6,6597.8
2626.7,7343.2,9538.2,8899.6,6338.4,6597.5
2626.8,7357.4,9538.1,8898.5,6341.2,6597.1
2626.9,7337.8,9537.9,8897.4,6344,6596.8
2627,7336.9,9537.8,8896.2,6346.8,6596.5
2627.1,7390.5,9537.6,8895.1,6349.6,6596.1
2627.2,7257.4,9537.5,8893.9,6352.4,6595.8
2627.2,7325.5,9537.3,8892.8,6355.2,6595.5
2627.3,7253.4,9537.2,8891.6,6358,6595.1
2627.4,7239,9537,8890.5,6360.8,6594.8
2627.5,7230.3,9536.8,8889.3,6363.5,6594.5
2627.6,7217.6,9536.7,8888.2,6366.3,6594.1
2627.7,7274.6,9536.5,8887,6369.1,6593.8
2627.7,7188.6,9536.4,8885.9,6371.9,6593.5
2627.8,7293.3,9536.2,8884.7,6374.6,6593.1
2627.9,7257.3,9536.1,8883.5,6377.4,6592.8
2628,7381.3,9535.9,8882.4,6380.2,6592.5
2628.1,7433.7,9535.8,8881.4,6383.3,6593
2628.2,7562.2,9535.6,8880.5,6386.5,6593.6
2628.3,7588.9,9535.5,8879.5,6389.6,6594.1
2628.3,7578.6,9535.3,8878.6,6392.8,6594.7
2628.4,7502.1,9535.2,8877.6,6395.9,6595.2
2628.5,7388.3,9535,8876.7,6399,6595.8
2628.6,7389.6,9534.9,8875.7,6402.2,6596.4
2628.7,7249.6,9534.7,8874.8,6405.3,6596.9
2628.8,7329.7,9534.5,8873.8,6408.4,6597.5
2628.8,7389.9,9534.4,8872.9,6411.5,6598
2628.9,7360.8,9534.2,8871.9,6414.6,6598.5
2629,7487.7,9534.1,8870.9,6417.8,6599.1
2629.1,7350.1,9533.9,8870,6420.9,6599.6
2629.2,7297.2,9533.8,8869,6424,6600.2
2629.3,7312.8,9533.6,8868.1,6427.1,6600.7
2629.3,7377.4,9533.5,8867.1,6430.2,6601.2
2629.4,7212.2,9533.3,8866.1,6433.2,6601.8
2629.5,7340.7,9533.1,8865.1,6436.3,6602.3
2629.6,7191.6,9533,8864.2,6439.4,6602.8
2629.7,7266.2,9532.8,8863.2,6442.5,6603.3
2629.8,7202.2,9532.7,8862.2,6445.6,6603.9
2629.9,7203.5,9532.5,8861.2,6448.6,6604.4
2629.9,7395.5,9532.4,8860.2,6451.7,6604.9
2630,7323.3,9532.2,8859.2,6454.8,6605.4
2630.1,7341.9,9532.1,8858.2,6457.8,6605.9
2630.2,7231.7,9531.9,8857.3,6460.9,6606.4
2630.3,7129.1,9531.8,8856.3,6463.9,6607
2630.4,7116.1,9531.6,8855.3,6467,6607.5
2630.4,7113.2,9531.4,8854.3,6470,6608
2630.5,7165.6,9531.3,8853.3,6473,6608.5
2630.6,7230.5,9531.1,8852.3,6476.1,6609
2630.7,7370.9,9531,8851.3,6479.1,6609.5
2630.8,7364.4,9530.8,8850.3,6482.1,6610
2630.9,7368.1,9530.7,8849.3,6485,6610.5
2630.9,7415.3,9530.5,8848.3,6487.8,6610.9
2631,7511.8,9530.4,8847.4,6490.6,6611.4
2631.1,7202.2,9530.2,8846.5,6493.4,6611.8
2631.2,7307.2,9530.1,8845.5,6496.2,6612.3
2631.3,7347.6,9530,8844.6,6499,6612.7
2631.3,7075.3,9529.8,8843.6,6501.8,6613.2
2631.4,6606.1,9529.7,8842.7,6504.6,6613.6
2631.5,7068.3,9529.5,8841.7,6507.4,6614.1
2631.6,7566.4,9529.4,8840.7,6510.2,6614.5
2631.7,7301.2,9529.2,8839.8,6513,6615
2631.7,7307.4,9529.1,8838.8,6515.8,6615.4
2631.8,7412,9529,8837.9,6518.6,6615.9
2631.9,7494.3,9528.8,8836.9,6521.3,6616.3
2632,7569.3,9528.7,8835.9,6524.1,6616.7
2632,7770.7,9528.5,8836.4,6528.4,6618.9
2632.1,7677.4,9528.4,8837.9,6533.6,6622.1
2632.2,7680.7,9528.2,8839.3,6538.8,6625.4
2632.3,7491.1,9528.1,8840.8,6543.9,6628.6
2632.4,7376.7,9527.9,8842.2,6549.1,6631.8
2632.4,7308.9,9527.8,8843.6,6554.3,6635
2632.5,7173.2,9527.6,8845.1,6559.5,6638.2
2632.6,7068.8,9527.5,8846.5,6564.6,6641.4
2632.7,6898.2,9527.4,8847.9,6569.8,6644.6
2632.8,6800.6,9527.2,8849.3,6574.9,6647.8
2632.8,6845.6,9527.1,8850.8,6580.1,6651
2632.9,6894.1,9526.9,8852.2,6585.2,6654.2
2633,7012.2,9526.8,8853.6,6590.4,6657.4
2633.1,7013.8,9526.6,8855,6595.5,6660.6
2633.2,7058.8,9526.5,8856.4,6600.7,6663.8
2633.2,7136.7,9526.3,8857.8,6605.8,6667
2633.3,7240.9,9526.2,8859.2,6610.9,6670.2
2633.4,7236.7,9526,8860.7,6616,6673.4
2633.5,7344.1,9525.9,8862.1,6621.1,6676.6
2633.5,7406.9,9525.8,8863.5,6626.3,6679.7
2633.6,7473.8,9525.6,8864.9,6631.4,6682.9
2633.7,7523.2,9525.5,8866.3,6636.5,6686.1
2633.8,7514.3,9525.3,8867.6,6641.6,6689.3
2633.9,7582.8,9525.2,8869,6646.7,6692.4
2633.9,7681.6,9525,8870.4,6651.8,6695.6
2634,7510.5,9524.9,8871.8,6656.8,6698.7
2634.1,7382,9524.7,8873.2,6661.9,6701.9
2634.2,7437.3,9524.6,8874.6,6667,6705.1
2634.3,7495.8,9524.4,8876,6672.1,6708.2
2634.3,7566.8,9524.3,8877.4,6677.1,6711.4
2634.4,7717.5,9524.2,8878.7,6682.2,6714.5
2634.5,7961.1,9524,8880.1,6687.2,6717.7
2634.6,8252.2,9523.9,8881.5,6692.3,6720.8
2634.6,8568.6,9523.7,8882.9,6697.3,6724
2634.7,9550.6,9523.6,8884.2,6702.4,6727.1
2634.8,10723,9523.4,8885.6,6707.4,6730.2
2634.9,11661,9523.3,8887,6712.5,6733.4
2635,11678,9523.1,8888.3,6717.5,6736.5
2635,11470,9523,8889.7,6722.5,6739.6
2635.1,10448,9522.8,8891,6727.5,6742.8
2635.2,9704.5,9522.7,8892.4,6732.5,6745.9
2635.3,9014.1,9522.6,8893.8,6737.6,6749
2635.4,8074,9522.4,8895.1,6742.6,6752.1
2635.4,7789.4,9522.3,8896.5,6747.6,6755.2
2635.5,7639.6,9522.1,8897.8,6752.6,6758.4
2635.6,7595.1,9522,8899.1,6757.6,6761.5
2635.7,7460.6,9521.8,8900.5,6762.6,6764.6
2635.8,7244.2,9521.7,8901.8,6767.5,6767.7
2635.8,7227.5,9521.5,8903.2,6772.5,6770.8
2635.9,7325.4,9521.4,8904.5,6777.5,6773.9
2636,7247.7,9521.3,8905.8,6782.5,6777
2636.1,7164.9,9521.1,8909.3,6790.3,6782.9
2636.1,7132.5,9521,8913.1,6798.6,6789.3
2636.2,7054.4,9520.9,8916.9,6806.8,6795.6
2636.3,7034.6,9520.8,8920.7,6815.1,6802
2636.4,7055.6,9520.6,8924.5,6823.3,6808.3
2636.5,7044.5,9520.5,8928.3,6831.6,6814.7
2636.5,7068.6,9520.4,8932.1,6839.8,6821
2636.6,7076.6,9520.3,8935.9,6848.1,6827.4
2636.7,7152.7,9520.1,8939.7,6856.3,6833.7
2636.8,7330,9520,8943.5,6864.5,6840.1
2636.9,7372.4,9519.9,8947.3,6872.7,6846.4
2636.9,7509.9,9519.8,8951.1,6880.9,6852.7
2637,7513.8,9519.6,8954.9,6889.2,6859.1
2637.1,7482.8,9519.5,8958.7,6897.4,6865.4
2637.2,7700.5,9519.4,8962.5,6905.6,6871.7
2637.3,8162,9519.3,8966.2,6913.8,6878
2637.3,9592,9519.2,8970,6922,6884.4
2637.4,9948.5,9519,8973.8,6930.2,6890.7
2637.5,10443,9518.9,8977.6,6938.3,6897
2637.6,11000,9518.8,8981.3,6946.5,6903.3
2637.6,10450,9518.7,8985.1,6954.7,6909.6
2637.7,10059,9518.5,8988.9,6962.9,6915.9
2637.8,9034.9,9518.4,8992.6,6971,6922.2
2637.9,8286.2,9518.3,8996.4,6979.2,6928.5
2638,7754.3,9518.2,9000.2,6987.4,6934.8
2638,7508.3,9518,9003.9,6995.5,6941.1
2638.1,7212,9517.9,9007.7,7003.6,6947.4
2638.2,7187.1,9517.8,9011.4,7011.8,6953.7
2638.3,7225.9,9517.7,9015.2,7019.9,6960
2638.4,7167.9,9517.6,9018.9,7028.1,6966.3
2638.4,7170.1,9517.4,9022.7,7036.2,6972.6
2638.5,7234.8,9517.3,9026.4,7044.3,6978.8
2638.6,7271.5,9517.2,9030.1,7052.4,6985.1
2638.7,7865.5,9517.1,9033.9,7060.6,6991.4
2638.7,8239.9,9516.9,9037.7,7068.8,6997.8
2638.8,8206.4,9516.8,9041.4,7077,7004.1
2638.9,7923.6,9516.7,9045.2,7085.1,7010.4
2639,7795.4,9516.6,9049,7092.7,7016.7
2639.1,7569.3,9516.5,9052.8,7100.3,7022.9
2639.1,7556.5,9516.3,9056.6,7107.9,7029.2
2639.2,7448.9,9516.2,9060.4,7115.4,7035.4
2639.3,7359.4,9516.1,9064.2,7123,7041.6
2639.4,7146.4,9516,9068,7130.5,7047.9
2639.5,7119.1,9515.9,9071.8,7138.1,7054.1
2639.5,7133.7,9515.8,9075.6,7145.6,7060.3
2639.6,7162.1,9515.6,9079.4,7153.1,7066.5
2639.7,7088.3,9515.5,9083.1,7160.7,7072.7
2639.8,7255.6,9515.4,9086.9,7168.2,7078.9
2639.9,7348.1,9515.3,9090.7,7175.7,7085.1
2639.9,7429.1,9515.2,9094.4,7183.2,7091.3
2640,7462.1,9515,9098.4,7191.1,7097.8
2640.1,7474.8,9514.8,9103.1,7199.9,7104.9
2640.2,7472,9514.7,9107.7,7208.8,7112.1
2640.3,7396.1,9514.5,9112.3,7217.6,7119.2
2640.3,7417.3,9514.3,9116.9,7226.4,7126.3
2640.4,7434.7,9514.1,9121.6,7235.3,7133.4
2640.5,7454.5,9513.9,9126.2,7244.1,7140.5
2640.6,7496.5,9513.7,9130.8,7252.9,7147.6
2640.7,7630.8,9513.5,9135.4,7261.7,7154.7
2640.7,7601.6,9513.3,9140,7270.5,7161.8
2640.8,7594.8,9513.1,9144.6,7279.3,7168.9
2640.9,7643,9513,9149.2,7288,7176
2641,7580.1,9512.8,9153.8,7296.8,7183
2641.1,7566.4,9512.6,9158.4,7305.6,7190.1
2641.1,7578.5,9512.4,9163,7314.3,7197.1
2641.2,7465.6,9512.2,9167.6,7323.1,7204.2
2641.3,7405.4,9512,9172.2,7331.8,7211.2
2641.4,7595.2,9511.8,9176.7,7340.5,7218.3
2641.5,7483.7,9511.6,9181.3,7349.2,7225.3
2641.5,7461.5,9511.5,9185.9,7357.9,7232.3
2641.6,7537.1,9511.3,9190.4,7366.6,7239.3
2641.7,7483.7,9511.1,9195,7375.3,7246.3
2641.8,7640.1,9510.9,9199.6,7384,7253.4
2641.9,7630.7,9510.7,9204.1,7392.7,7260.4
2641.9,7546.9,9510.5,9208.7,7401.3,7267.3
2642,7519.6,9510.3,9213.2,7410,7274.3
2642.1,7495.2,9510.1,9217.8,7418.6,7281.3
2642.2,7570.5,9510,9222.3,7427.2,7288.3
2642.2,7567.2,9509.8,9226.8,7435.9,7295.2
2642.3,7590.1,9509.6,9231.4,7444.5,7302.2
2642.4,7639.2,9509.4,9235.9,7453.1,7309.2
2642.5,7634.6,9509.2,9240.4,7461.7,7316.1
2642.6,7703.7,9509,9244.9,7470.3,7323
2642.6,7679.1,9508.8,9249.4,7478.9,7330
2642.7,7713.5,9508.6,9253.9,7487.4,7336.9
2642.8,7639.6,9508.5,9258.5,7496,7343.8
2642.9,7582.4,9508.3,9263,7504.5,7350.7
2643,7536.5,9508.1,9267.5,7513.1,7357.6
2643,7599.9,9507.9,9271.9,7521.6,7364.5
2643.1,7590.2,9507.7,9276.4,7530.2,7371.4
2643.2,7517.5,9507.5,9280.9,7538.7,7378.3
2643.3,7527.6,9507.3,9285.4,7547.2,7385.2
2643.4,7559.4,9507.2,9289.9,7555.7,7392.1
2643.4,7542.7,9507,9294.4,7564.2,7398.9
2643.5,7624.8,9506.8,9298.8,7572.7,7405.8
2643.6,7522,9506.6,9303.3,7581.1,7412.7
2643.7,7436.2,9506.4,9307.8,7589.6,7419.5
2643.8,7402.1,9506.2,9312.2,7598.1,7426.4
2643.8,7290.8,9506,9316.7,7606.5,7433.2
2643.9,7362.7,9505.8,9321.1,7615,7440
2644,7328.6,9505.7,9325.6,7623.4,7446.9
2644.1,7575.8,9505.5,9329.2,7630.8,7452.2
2644.2,7426.9,9505.3,9332.8,7638.2,7457.5
2644.2,7332.4,9505.1,9336.5,7645.5,7462.8
2644.3,7336.1,9504.9,9340.1,7652.9,7468.1
2644.4,7411,9504.8,9343.7,7660.2,7473.5
2644.5,7550.4,9504.6,9347.3,7667.6,7478.8
2644.6,7479,9504.4,9350.9,7674.9,7484.1
2644.6,7550.5,9504.2,9354.5,7682.3,7489.4
2644.7,7416.9,9504,9358.1,7689.6,7494.7
2644.8,7449,9503.9,9361.7,7697,7500
2644.9,7315.9,9503.7,9365.3,7704.3,7505.4
2645,7431.3,9503.5,9369,7711.6,7510.7
2645,7412.4,9503.3,9372.6,7719,7516
2645.1,7395.2,9503.2,9376.2,7726.3,7521.4
2645.2,7334.7,9503,9379.8,7733.6,7526.7
2645.3,7443.3,9502.8,9383.4,7740.9,7532
2645.3,7522.7,9502.6,9387,7748.3,7537.4
2645.4,7634.4,9502.4,9390.6,7755.6,7542.7
2645.5,7875,9502.3,9394.2,7762.9,7548
2645.6,7864.9,9502.1,9397.8,7770.2,7553.4
2645.7,7834.2,9501.9,9401.4,7777.5,7558.7
2645.7,7860,9501.7,9405,7784.8,7564.1
2645.8,7883.9,9501.5,9408.5,7792.1,7569.4
2645.9,7910.2,9501.4,9412.1,7799.4,7574.8
2646,7808.9,9501.2,9415.7,7806.7,7580.1
2646.1,7803.2,9501,9419.3,7814,7585.5
2646.1,7924.2,9500.8,9422.9,7821.3,7590.8
2646.2,8109.8,9500.7,9426.5,7828.6,7596.2
2646.3,8502.4,9500.5,9430.1,7835.9,7601.5
2646.4,8830.3,9500.3,9433.7,7843.2,7606.9
2646.5,8691.4,9500.1,9437.3,7850.5,7612.3
2646.5,8551.9,9499.9,9440.9,7857.8,7617.7
2646.6,8355.5,9499.8,9444.6,7865.2,7623.2
2646.7,8003.3,9499.6,9448.2,7872.6,7628.6
2646.8,7711.1,9499.4,9451.8,7880,7634.1
2646.9,8063.9,9499.2,9455.5,7887.4,7639.5
2646.9,8051.7,9499,9459.1,7894.8,7645
2647,8870.6,9498.9,9462.8,7902.1,7650.5
2647.1,9259.2,9498.7,9466.4,7909.5,7655.9
2647.2,9050.5,9498.5,9470,7916.9,7661.4
2647.3,8435.4,9498.3,9473.6,7924.2,7666.8
2647.4,8262.2,9498.1,9477.3,7931.6,7672.3
2647.4,7885.9,9498,9480.9,7939,7677.8
2647.5,7765.6,9497.8,9484.5,7946.3,7683.3
2647.6,7520.7,9497.6,9488.2,7953.7,7688.7
2647.7,7459.1,9497.4,9491.8,7961,7694.2
2647.8,7348.5,9497.2,9495.4,7968.4,7699.7
2647.8,7339.7,9497.1,9499.1,7975.7,7705.2
2647.9,7443.9,9496.9,9502.7,7983,7710.6
2648,7436.1,9496.7,9506.3,7990.4,7716.1
2648.1,7467.8,9496.5,9508,7995.7,7720.2
2648.2,7502.1,9496.3,9509.6,8000.9,7724.2
2648.2,7529.2,9496.2,9511.2,8006.1,7728.2
2648.3,7532.2,9496,9512.8,8011.4,7732.3
2648.4,7496.3,9495.8,9514.4,8016.6,7736.3
2648.5,7433.2,9495.7,9516,8021.9,7740.4
2648.6,7364.8,9495.5,9517.6,8027.1,7744.5
2648.6,7537.7,9495.3,9519.2,8032.4,7748.5
2648.7,7460.8,9495.1,9520.9,8037.6,7752.6
2648.8,7285.2,9495,9522.5,8042.9,7756.7
2648.9,6934.1,9494.8,9524.1,8048.2,7760.8
2649,7003.5,9494.6,9525.7,8053.4,7764.9
2649,6974.8,9494.5,9527.4,8058.7,7769.1
2649.1,7030.1,9494.3,9529,8064,7773.2
2649.2,7030.3,9494.1,9530.6,8069.3,7777.3
2649.3,7034.7,9493.9,9532.2,8074.6,7781.5
2649.4,7154.4,9493.8,9533.9,8079.8,7785.6
2649.5,7403.3,9493.6,9535.5,8085.1,7789.8
2649.5,7508.8,9493.4,9537.1,8090.4,7793.9
2649.6,7372.9,9493.3,9538.8,8095.7,7798.1
2649.7,7437.8,9493.1,9540.4,8101,7802.3
2649.8,7457.5,9492.9,9542.1,8106.4,7806.5
2649.9,7409.1,9492.7,9543.7,8111.7,7810.7
2649.9,7439.7,9492.6,9545.3,8117,7814.9
2650,7292.8,9492.4,9547,8122.3,7819.1
2650.1,7321.2,9492.2,9548.6,8127.6,7823.3
2650.2,7357.6,9492.1,9550.3,8132.9,7827.6
2650.3,7393.2,9491.9,9551.9,8138.3,7831.8
2650.3,7416.6,9491.7,9553.6,8143.6,7836.1
2650.4,7317.6,9491.5,9555.2,8148.9,7840.3
2650.5,7326.9,9491.4,9556.9,8154.3,7844.6
2650.6,7118.8,9491.2,9558.5,8159.6,7848.9
2650.7,7134.6,9491,9560.2,8165,7853.2
2650.7,7178.4,9490.9,9561.8,8170.3,7857.4
2650.8,7270.9,9490.7,9563.5,8175.7,7861.8
2650.9,7246.3,9490.5,9565.1,8181,7866.1
2651,7244.1,9490.4,9566.8,8186.4,7870.4
2651.1,7225.2,9490.2,9568.5,8191.8,7874.7
2651.1,7218.3,9490,9570.1,8197.1,7879
2651.2,7134.1,9489.8,9571.8,8202.5,7883.4
2651.3,7049.4,9489.7,9573.5,8207.9,7887.7
2651.4,7050,9489.5,9575.1,8213.3,7892.1
2651.5,7148.6,9489.3,9576.8,8218.7,7896.5
2651.6,7341.4,9489.2,9578.5,8224,7900.8
2651.6,7353,9489,9580.1,8229.4,7905.2
2651.7,7424.4,9488.8,9581.8,8234.8,7909.6
2651.8,7249.6,9488.7,9583.5,8240.2,7914
2651.9,7454.6,9488.5,9585.2,8245.6,7918.4
2652,7354.8,9488.3,9586.9,8251,7922.8
2652,7250.5,9488.1,9587.4,8255.4,7926.6
2652.1,7402.5,9488,9586.5,8258.4,7929.6
2652.2,7576.6,9487.8,9585.7,8261.5,7932.7
2652.3,7573.1,9487.7,9584.8,8264.6,7935.7
2652.4,7467.8,9487.5,9584,8267.7,7938.7
2652.4,7284.4,9487.3,9583.1,8270.8,7941.7
2652.5,7232.9,9487.2,9582.3,8273.9,7944.8
2652.6,7243,9487,9581.5,8277,7947.8
2652.7,7308.3,9486.9,9580.6,8280.1,7950.9
2652.8,7334.7,9486.7,9579.8,8283.2,7953.9
2652.8,7124.2,9486.5,9579,8286.3,7956.9
2652.9,7065.1,9486.4,9578.1,8289.4,7960
2653,6953.1,9486.2,9577.3,8292.6,7963.1
2653.1,7064.8,9486,9576.5,8295.7,7966.1
2653.2,7041.4,9485.9,9575.6,8298.8,7969.2
2653.2,7048.6,9485.7,9574.8,8301.9,7972.2
2653.3,7089.7,9485.6,9574,8305.1,7975.3
2653.4,7129.2,9485.4,9573.2,8308.2,7978.4
2653.5,7184.5,9485.2,9572.4,8311.3,7981.4
2653.6,7282.1,9485.1,9571.5,8314.5,7984.5
2653.7,7362.5,9484.9,9570.7,8317.6,7987.6
2653.7,7384.6,9484.8,9569.9,8320.8,7990.7
2653.8,7458.3,9484.6,9569.1,8323.9,7993.8
2653.9,7502.2,9484.4,9568.3,8327.1,7996.8
2654,7437.6,9484.3,9567.5,8330.3,7999.9
2654.1,7495.5,9484.1,9566.7,8333.4,8003
2654.1,7538.8,9484,9565.9,8336.6,8006.1
2654.2,7531.1,9483.8,9565.1,8339.8,8009.2
2654.3,7531.6,9483.6,9564.3,8342.9,8012.3
2654.4,7345.2,9483.5,9563.5,8346.1,8015.4
2654.5,7526.8,9483.3,9562.7,8349.3,8018.5
2654.5,7608.3,9483.2,9561.9,8352.3,8021.5
2654.6,8021.4,9483,9561.1,8355.4,8024.5
2654.7,8122.6,9482.9,9560.4,8358.5,8027.5
2654.8,8072.5,9482.7,9559.6,8361.6,8030.5
2654.9,8286.5,9482.5,9558.8,8364.7,8033.5
2654.9,8061.8,9482.4,9558.1,8367.8,8036.6
2655,7883.5,9482.2,9557.3,8370.9,8039.6
2655.1,7585.2,9482.1,9556.6,8374,8042.6
2655.2,7489.3,9481.9,9555.8,8377.1,8045.6
2655.2,7139.1,9481.8,9555,8380.2,8048.7
2655.3,6868.9,9481.6,9554.3,8383.3,8051.7
2655.4,6952.4,9481.5,9553.5,8386.4,8054.7
2655.5,6987.5,9481.3,9552.8,8389.5,8057.8
2655.6,7124.8,9481.2,9552,8392.7,8060.8
2655.6,7095.2,9481,9551.3,8395.8,8063.8
2655.7,7117,9480.9,9550.5,8398.9,8066.9
2655.8,7073,9480.7,9549.8,8402.1,8069.9
2655.9,7085.1,9480.5,9549.1,8405.2,8073
2655.9,7016.8,9480.4,9548.3,8408.3,8076
2656,6982.5,9480.2,9547,8410.8,8078.3
2656.1,7166.5,9480.1,9544,8411.5,8078.6
2656.2,7278.4,9479.9,9541.1,8412.2,8078.8
2656.3,7397.4,9479.8,9538.1,8412.8,8079.1
2656.3,7421,9479.7,9535.1,8413.5,8079.3
2656.4,7443,9479.5,9532.2,8414.2,8079.6
2656.5,7417,9479.4,9529.2,8414.9,8079.8
2656.6,7347.9,9479.2,9526.3,8415.6,8080.1
2656.6,7352.1,9479.1,9523.3,8416.3,8080.3
2656.7,7461.6,9478.9,9520.4,8417,8080.5
2656.8,7477.3,9478.8,9517.4,8417.6,8080.7
2656.9,7488.8,9478.6,9514.3,8418.2,8080.9
2657,7409.7,9478.5,9511.3,8418.8,8081.1
2657,7459.1,9478.4,9508.2,8419.4,8081.3
2657.1,7516.1,9478.2,9505.2,8420,8081.4
2657.2,7530.9,9478.1,9502.2,8420.6,8081.6
2657.3,7583,9477.9,9499.1,8421.3,8081.8
2657.3,7550.1,9477.8,9496.1,8421.9,8082
2657.4,7591,9477.6,9493,8422.5,8082.2
2657.5,7579.1,9477.5,9490,8423.1,8082.3
2657.6,7486.9,9477.3,9487,8423.7,8082.5
2657.7,7430.2,9477.2,9483.9,8424.3,8082.7
2657.7,7432.6,9477.1,9480.9,8424.9,8082.8
2657.8,7350,9476.9,9477.8,8425.5,8083
2657.9,7285.2,9476.8,9474.8,8426.2,8083.2
2658,7501,9476.6,9471.8,8426.8,8083.3
2658.1,7772.1,9476.5,9468.7,8427.4,8083.5
2658.1,7885.2,9476.3,9465.7,8428,8083.7
2658.2,7955.8,9476.2,9462.7,8428.6,8083.8
2658.3,8128.3,9476,9459.6,8429.2,8084
2658.4,8306.7,9475.9,9456.6,8429.9,8084.1
2658.4,8300.8,9475.8,9453.6,8430.5,8084.3
2658.5,8105.1,9475.6,9450.5,8431.1,8084.4
2658.6,7867.8,9475.5,9447.5,8431.7,8084.6
2658.7,7625.7,9475.3,9444.5,8432.3,8084.7
2658.8,7566.8,9475.2,9441.4,8432.9,8084.9
2658.8,7532.4,9475,9438.4,8433.6,8085
2658.9,7527.1,9474.9,9435.4,8434.2,8085.2
2659,7598.3,9474.8,9432.3,8434.8,8085.3
2659.1,7911.2,9474.6,9429.3,8435.4,8085.4
2659.1,7910.1,9474.5,9426.3,8436,8085.6
2659.2,7651.8,9474.3,9423.2,8436.7,8085.7
2659.3,7646.7,9474.2,9420.2,8437.3,8085.8
2659.4,7640.2,9474,9417.2,8437.9,8086
2659.5,7693.3,9473.9,9414.1,8438.5,8086.1
2659.5,7627.6,9473.7,9411.1,8439.1,8086.2
2659.6,7584.2,9473.6,9408.1,8439.8,8086.3
2659.7,7545.5,9473.5,9405.1,8440.4,8086.5
2659.8,7488.6,9473.3,9402,8441,8086.6
2659.8,7401.1,9473.2,9399,8441.6,8086.7
2659.9,7365.4,9473,9396,8442.3,8086.8
2660,7291.8,9472.9,9392.9,8442.9,8086.9
2660.1,7175.9,9472.8,9388.9,8442.2,8085.3
2660.2,7161.4,9472.6,9384.9,8441.6,8083.7
2660.2,7136.2,9472.5,9380.9,8441,8082.1
2660.3,7212.8,9472.4,9377,8440.4,8080.4
2660.4,7173,9472.2,9373,8439.8,8078.8
2660.5,7148.4,9472.1,9369,8439.2,8077.2
2660.5,7152.7,9472,9365,8438.6,8075.6
2660.6,7063.9,9471.8,9361,8438,8074
2660.7,6755.8,9471.7,9357,8437.4,8072.4
2660.8,6807.4,9471.6,9353,8436.8,8070.7
2660.9,6819.3,9471.4,9349.1,8436.2,8069.1
2660.9,6814.3,9471.3,9345.1,8435.6,8067.5
2661,6863.8,9471.2,9341.1,8435,8065.8
2661.1,6886.6,9471,9337.1,8434.4,8064.2
2661.2,6963.5,9470.9,9333.1,8433.8,8062.6
2661.3,7096.3,9470.8,9329.1,8433.2,8060.9
2661.3,7226.1,9470.6,9325.1,8432.6,8059.3
2661.4,7452.9,9470.5,9321.2,8432,8057.7
2661.5,7555.5,9470.4,9317.2,8431.4,8056
2661.6,7653.1,9470.2,9313.2,8430.8,8054.4
2661.6,7701,9470.1,9309.2,8430.2,8052.7
2661.7,7721.8,9470,9305.2,8429.6,8051.1
2661.8,7649.6,9469.8,9301.2,8429,8049.4
2661.9,7580.3,9469.7,9297.2,8428.4,8047.8
2662,7573.3,9469.6,9293.2,8427.9,8046.1
2662,7605.2,9469.4,9289.3,8427.3,8044.5
2662.1,7602.8,9469.3,9285.3,8426.7,8042.8
2662.2,7630.1,9469.2,9281.3,8426.1,8041.2
2662.3,7678.7,9469,9277.3,8425.5,8039.5
2662.3,7788.7,9468.9,9273.4,8424.9,8037.9
2662.4,7841.6,9468.8,9269.4,8424.4,8036.2
2662.5,7845.1,9468.6,9265.5,8423.8,8034.6
2662.6,7819.4,9468.5,9261.5,8423.2,8032.9
2662.7,7758,9468.4,9257.5,8422.6,8031.2
2662.7,7695.7,9468.2,9253.6,8422,8029.6
2662.8,7607,9468.1,9249.6,8421.5,8027.9
2662.9,7528.9,9468,9245.6,8420.9,8026.2
2663,7485.1,9467.8,9241.7,8420.3,8024.6
2663,7519.3,9467.7,9237.7,8419.7,8022.9
2663.1,7481.2,9467.6,9233.7,8419.2,8021.2
2663.2,7410.1,9467.4,9229.8,8418.6,8019.5
2663.3,7340,9467.3,9225.8,8418,8017.9
2663.4,7324.3,9467.2,9221.8,8417.4,8016.2
2663.4,7302.1,9467.1,9217.9,8416.9,8014.5
2663.5,7194.7,9466.9,9213.9,8416.3,8012.8
2663.6,7176.6,9466.8,9209.9,8415.7,8011.1
2663.7,7159.3,9466.7,9206,8415.2,8009.5
2663.7,7110,9466.5,9202,8414.6,8007.8
2663.8,7131.3,9466.4,9198,8414,8006.1
2663.9,7137.9,9466.3,9194.1,8413.5,8004.4
2664,7108.9,9466.1,9190.1,8412.9,8002.7
2664,7161.4,9466,9186.6,8412.9,8002
2664.1,7155.7,9465.9,9183.3,8413.3,8002
2664.2,7195.2,9465.8,9180,8413.7,8002
2664.3,7232.6,9465.6,9176.7,8414.1,8001.9
2664.4,7318.8,9465.5,9173.4,8414.5,8001.9
2664.4,7384.3,9465.4,9170.1,8414.9,8001.8
2664.5,7393.2,9465.3,9166.8,8415.2,8001.7
2664.6,7347.9,9465.2,9163.5,8415.6,8001.7
2664.7,7344.5,9465,9160.2,8416,8001.6
2664.7,7382.3,9464.9,9157,8416.4,8001.6
2664.8,7393.6,9464.8,9153.7,8416.8,8001.5
2664.9,7361.1,9464.7,9150.4,8417.2,8001.4
2665,7364.3,9464.6,9147.1,8417.6,8001.4
2665.1,7360.5,9464.4,9143.8,8418,8001.3
2665.1,7453.9,9464.3,9140.5,8418.4,8001.2
2665.2,7561.3,9464.2,9137.2,8418.7,8001.1
2665.3,7498.6,9464.1,9133.9,8419.1,8001.1
2665.4,7430.3,9463.9,9130.6,8419.5,8001
2665.4,7451.3,9463.8,9127.3,8419.9,8000.9
2665.5,7398.4,9463.7,9124,8420.3,8000.8
2665.6,7355.4,9463.6,9120.7,8420.7,8000.7
2665.7,7368.4,9463.5,9117.4,8421.1,8000.6
2665.8,7471.6,9463.3,9114.1,8421.5,8000.6
2665.8,7571.8,9463.2,9110.8,8421.9,8000.5
2665.9,7635,9463.1,9107.5,8422.3,8000.4
2666,7663.2,9463,9104.2,8422.7,8000.3
2666.1,7662.3,9462.9,9100.9,8423.1,8000.2
2666.1,7679.1,9462.7,9097.6,8423.5,8000.1
2666.2,7770.2,9462.6,9094.3,8423.9,8000
2666.3,7780.8,9462.5,9091,8424.3,7999.9
2666.4,7722.3,9462.4,9087.7,8424.7,7999.7
2666.5,7676.8,9462.3,9084.4,8425.1,7999.6
2666.5,7657.6,9462.1,9081.1,8425.5,7999.5
2666.6,7554.7,9462,9077.8,8426,7999.4
2666.7,7495.7,9461.9,9074.5,8426.4,7999.3
2666.8,7475.5,9461.8,9071.2,8426.8,7999.2
2666.8,7405.2,9461.7,9067.9,8427.2,7999.1
2666.9,7376.2,9461.5,9064.6,8427.6,7998.9
2667,7364,9461.4,9061.3,8428,7998.8
2667.1,7376.5,9461.3,9058,8428.4,7998.7
2667.2,7489.4,9461.2,9054.7,8428.8,7998.6
2667.2,7528.1,9461.1,9051.3,8429.2,7998.4
2667.3,7554.8,9460.9,9048,8429.7,7998.3
2667.4,7536.6,9460.8,9044.7,8430.1,7998.1
2667.5,7502.9,9460.7,9041.4,8430.5,7998
2667.5,7583.7,9460.6,9038.1,8430.9,7997.9
2667.6,7555.1,9460.5,9034.8,8431.3,7997.7
2667.7,7534.9,9460.3,9031.5,8431.7,7997.6
2667.8,7429,9460.2,9028.2,8432.2,7997.4
2667.9,7498.2,9460.1,9024.9,8432.6,7997.3
2667.9,7487.6,9460,9021.6,8433,7997.1
2668,7439.5,9459.9,9018.4,8433.6,7997.2
2668.1,7331,9459.8,9016.7,8436.1,7999.6
2668.2,7287.1,9459.7,9015,8438.6,8002.1
2668.2,7320,9459.5,9013.2,8441,8004.5
2668.3,7385.4,9459.4,9011.5,8443.5,8007
2668.4,7406.7,9459.3,9009.8,8446,8009.4
2668.5,7430.1,9459.2,9008.1,8448.5,8011.9
2668.5,7548.4,9459.1,9006.4,8451,8014.3
2668.6,7665.4,9459,9004.7,8453.5,8016.8
2668.7,7698,9458.9,9002.9,8456,8019.3
2668.8,7583,9458.8,9001.2,8458.5,8021.7
2668.9,7422.3,9458.7,8999.5,8461,8024.2
2668.9,7370.6,9458.6,8997.8,8463.5,8026.6
2669,7336.5,9458.5,8996.1,8466,8029.1
2669.1,7372.5,9458.3,8994.4,8468.5,8031.6
2669.2,7381.9,9458.2,8992.7,8471,8034
2669.2,7364.7,9458.1,8991,8473.6,8036.5
2669.3,7406.8,9458,8989.3,8476.1,8038.9
2669.4,7504.7,9457.9,8987.5,8478.6,8041.4
2669.5,7562.6,9457.8,8985.8,8481.1,8043.9
2669.6,7590.6,9457.7,8984.1,8483.7,8046.3
2669.6,7575.6,9457.6,8982.4,8486.2,8048.8
2669.7,7526.2,9457.5,8980.7,8488.7,8051.3
2669.8,7532.2,9457.4,8979,8491.2,8053.7
2669.9,7577.2,9457.3,8977.3,8493.7,8056.2
2669.9,7529.2,9457.2,8975.6,8496.2,8058.6
2670,7454.3,9457,8974,8498.7,8061
2670.1,7487.2,9456.9,8972.3,8501.3,8063.5
2670.2,7532.2,9456.8,8970.6,8503.8,8065.9
2670.2,7479.8,9456.7,8968.9,8506.3,8068.4
2670.3,7483.6,9456.6,8967.2,8508.8,8070.8
2670.4,7463.4,9456.5,8965.6,8511.3,8073.2
2670.5,7428.6,9456.4,8963.9,8513.8,8075.7
2670.6,7415.3,9456.3,8962.2,8516.4,8078.1
2670.6,7463.4,9456.2,8960.5,8518.9,8080.6
2670.7,7619.1,9456.1,8958.9,8521.4,8083
2670.8,7667.3,9456,8957.2,8524,8085.5
2670.9,7644.3,9455.9,8955.5,8526.5,8087.9
2670.9,7680.5,9455.8,8953.8,8529,8090.4
2671,7614.5,9455.7,8952.2,8531.6,8092.8
2671.1,7712.5,9455.6,8950.5,8534.1,8095.3
2671.2,7759,9455.5,8948.8,8536.7,8097.7
2671.2,7733.3,9455.3,8947.1,8539.2,8100.2
2671.3,7732.3,9455.2,8945.5,8541.8,8102.6
2671.4,7711.3,9455.1,8943.8,8544.3,8105.1
2671.5,7704.6,9455,8942.1,8546.9,8107.5
2671.5,7725.4,9454.9,8940.4,8549.4,8110
2671.6,7554.9,9454.8,8938.8,8552,8112.5
2671.7,7549,9454.7,8937.1,8554.5,8114.9
2671.8,7628.7,9454.6,8935.4,8557.1,8117.4
2671.9,7608.4,9454.5,8933.8,8559.7,8119.8
2671.9,7586.7,9454.4,8932.1,8562.3,8122.3
2672,7647.2,9454.3,8930.6,8565,8124.8
2672.1,7655.8,9454.2,8930.4,8569.4,8127.8
2672.2,7627.6,9454.1,8930.2,8573.8,8130.7
2672.2,7591.1,9454,8930,8578.3,8133.7
2672.3,7492.5,9453.9,8929.8,8582.7,8136.7
2672.4,7614.8,9453.8,8929.6,8587.1,8139.6
2672.5,7698.2,9453.7,8929.4,8591.6,8142.6
2672.5,7629.7,9453.6,8929.2,8596,8145.6
2672.6,7707.2,9453.5,8929.1,8600.5,8148.6
2672.7,7788.4,9453.4,8928.9,8604.9,8151.6
2672.8,7817.3,9453.3,8928.7,8609.4,8154.6
2672.8,7821.6,9453.2,8928.5,8613.9,8157.6
2672.9,7931.2,9453.1,8928.4,8618.3,8160.6
2673,7888.3,9453,8928.2,8622.8,8163.6
2673.1,7929.1,9453,8928,8627.3,8166.6
2673.2,7902.3,9452.9,8927.8,8631.8,8169.7
2673.2,7925.8,9452.8,8927.7,8636.3,8172.7
2673.3,7912.5,9452.7,8927.5,8640.8,8175.7
2673.4,7919.1,9452.6,8927.4,8645.3,8178.8
2673.5,7903.2,9452.5,8927.2,8649.8,8181.8
2673.5,7887.2,9452.4,8927,8654.3,8184.9
2673.6,7955,9452.3,8926.9,8658.8,8187.9
2673.7,7938.8,9452.2,8926.7,8663.3,8191
2673.8,7927.4,9452.1,8926.6,8667.9,8194.1
2673.8,8051.2,9452,8926.5,8672.5,8197.2
2673.9,7976.4,9451.9,8926.4,8677.2,8200.3
2674,8088.7,9451.8,8926.4,8681.8,8203.5
2674.1,8166.2,9451.7,8926.3,8686.5,8206.6
2674.1,8141.3,9451.6,8926.3,8691.2,8209.7
2674.2,8099.2,9451.5,8926.2,8695.8,8212.9
2674.3,8052.1,9451.4,8926.1,8700.5,8216
2674.4,7992.3,9451.4,8926.1,8705.2,8219.1
2674.5,7993.6,9451.3,8926,8709.8,8222.2
2674.5,7933.1,9451.2,8926,8714.5,8225.3
2674.6,7844.9,9451.1,8925.9,8719.2,8228.4
2674.7,7881,9451,8925.9,8723.8,8231.5
2674.8,7818.6,9450.9,8925.8,8728.5,8234.6
2674.8,7843.4,9450.8,8925.7,8733.2,8237.8
2674.9,7870.4,9450.7,8925.7,8737.8,8240.8
2675,7912.6,9450.6,8925.6,8742.5,8243.9
2675.1,8018,9450.5,8925.6,8747.2,8247
2675.1,8032,9450.4,8925.5,8751.8,8250.1
2675.2,8130.9,9450.3,8925.5,8756.5,8253.2
2675.3,8457.4,9450.2,8925.4,8761.2,8256.3
2675.4,8553.3,9450.1,8925.4,8765.9,8259.4
2675.4,8479.5,9450,8925.3,8770.5,8262.4
2675.5,8416.6,9450,8925.3,8775.2,8265.5
2675.6,8129.4,9449.9,8925.2,8779.9,8268.6
2675.7,7923.5,9449.8,8925.2,8784.5,8271.6
2675.8,7899.5,9449.7,8925.1,8789.2,8274.7
2675.8,7751.8,9449.6,8925.1,8793.9,8277.7
2675.9,7740.6,9449.5,8925,8798.6,8280.8
2676,7760.1,9449.4,8925,8803.2,8283.8
2676.1,7682.4,9449.3,8925.6,8808.8,8286.5
2676.1,7723.9,9449.3,8926.3,8814.5,8289.1
2676.2,7795.9,9449.2,8927.1,8820.2,8291.7
2676.3,7712.6,9449.1,8927.8,8826,8294.2
2676.4,7773.9,9449.1,8928.6,8831.7,8296.8
2676.4,7781.5,9449,8929.3,8837.4,8299.3
2676.5,7807.7,9449,8930.1,8843.1,8301.9
2676.6,7733.8,9448.9,8930.8,8848.9,8304.4
2676.7,7682,9448.8,8931.6,8854.6,8307
2676.7,7880,9448.8,8932.3,8860.3,8309.5
2676.8,7777.8,9448.7,8933.1,8866,8312.1
2676.9,7882,9448.7,8933.8,8871.7,8314.6
2677,7857.7,9448.6,8934.5,8877.4,8317.1
2677.1,7880.1,9448.5,8935.3,8883.2,8319.6
2677.1,7913.7,9448.5,8936,8888.9,8322.2
2677.2,7839.7,9448.4,8936.8,8894.6,8324.7
2677.3,7810.8,9448.4,8937.5,8900,8327.1
2677.4,7764.6,9448.3,8938.2,8905.3,8329.4
2677.4,7710.1,9448.3,8938.9,8910.6,8331.7
2677.5,7690.2,9448.2,8939.6,8915.9,8334.1
2677.6,7763.6,9448.1,8940.3,8921.2,8336.4
2677.6,7790.4,9448.1,8941,8926.6,8338.7
2677.7,7673.1,9448,8941.7,8931.9,8341
2677.8,7680.8,9448,8942.4,8937.2,8343.4
2677.9,7770.2,9447.9,8943.1,8942.5,8345.7
2677.9,7910.6,9447.9,8943.8,8947.8,8348
2678,8024.9,9447.8,8944.4,8953.1,8350.3
2678.1,7954.3,9447.7,8945.1,8958.4,8352.6
2678.1,7987.7,9447.7,8945.8,8963.7,8354.9
2678.2,8006,9447.6,8946.5,8969,8357.2
2678.3,7955.1,9447.6,8947.2,8974.3,8359.5
2678.3,7901.9,9447.5,8947.9,8979.6,8361.8
2678.4,7807.3,9447.5,8948.6,8984.9,8364
2678.5,7724.1,9447.4,8949.3,8990.2,8366.3
2678.6,7638.7,9447.4,8950,8995.4,8368.6
2678.6,7720.1,9447.3,8950.7,9000.7,8370.9
2678.7,7669.8,9447.2,8951.4,9006,8373.1
2678.8,7634,9447.2,8952.1,9011.3,8375.4
2678.8,7725.9,9447.1,8952.8,9016.6,8377.7
2678.9,7778,9447.1,8953.5,9021.9,8379.9
2679,7923.3,9447,8954.1,9027.1,8382.2
2679.1,7888.3,9447,8954.8,9032.4,8384.4
2679.1,7854,9446.9,8955.5,9037.7,8386.7
2679.2,8011,9446.9,8956.2,9043,8388.9
2679.3,8043.4,9446.8,8956.9,9048.2,8391.2
2679.3,8231.4,9446.8,8957.6,9053.5,8393.4
2679.4,8535.3,9446.7,8958.3,9058.8,8395.6
2679.5,8674.5,9446.6,8959,9064,8397.9
2679.6,8830.1,9446.6,8959.7,9069.3,8400.1
2679.6,8801.1,9446.5,8960.4,9074.6,8402.3
2679.7,8877.4,9446.5,8961.1,9079.8,8404.5
2679.8,8833.3,9446.4,8961.8,9085.1,8406.8
2679.8,8498.5,9446.4,8962.4,9090.3,8409
2679.9,8458,9446.3,8963.1,9095.6,8411.2
2680,8382.4,9446.3,8963.8,9100.9,8413.4
2680.1,8644.2,9446.1,8964.3,9106.3,8416.2
2680.1,8612.4,9446,8964.8,9111.8,8419.1
2680.2,8645,9445.9,8965.3,9117.3,8422
2680.3,8751.1,9445.8,8965.8,9122.8,8424.9
2680.3,8620.1,9445.6,8966.3,9128.3,8427.9
2680.4,8483.1,9445.5,8966.8,9133.8,8430.8
2680.5,8512.6,9445.4,8967.3,9139.3,8433.7
2680.6,8427.3,9445.2,8967.8,9144.8,8436.6
2680.6,8318.3,9445.1,8968.3,9150.3,8439.5
2680.7,8336.2,9445,8968.9,9155.8,8442.4
2680.8,8385.6,9444.9,8969.4,9161.3,8445.3
2680.8,8315.2,9444.7,8969.9,9166.8,8448.2
2680.9,8502.8,9444.6,8970.4,9172.3,8451.2
2681,8503.9,9444.5,8970.9,9177.8,8454.1
2681.1,8401.8,9444.3,8971.4,9183.3,8457
2681.1,8321.1,9444.2,8971.9,9188.9,8459.9
2681.2,8190.5,9444.1,8972.4,9194.4,8462.8
2681.3,8137.6,9444,8972.9,9199.9,8465.7
2681.3,8157.5,9443.8,8973.4,9205.4,8468.6
2681.4,8186.4,9443.7,8973.9,9210.9,8471.5
2681.5,8191.6,9443.6,8974.4,9216.4,8474.5
2681.6,8231.8,9443.5,8974.9,9221.9,8477.4
2681.6,8293.6,9443.3,8975.4,9227.4,8480.3
2681.7,8324.3,9443.2,8975.9,9232.9,8483.2
2681.8,8516.7,9443.1,8976.5,9238.4,8486.1
2681.8,8445.3,9442.9,8977,9244,8489
2681.9,8543.2,9442.8,8977.5,9249.5,8491.9
2682,8916.1,9442.7,8978,9255,8494.9
2682.1,9180.1,9442.6,8978.5,9260.5,8497.8
2682.1,8949.8,9442.4,8979,9266,8500.7
2682.2,9108.8,9442.3,8979.5,9271.5,8503.6
2682.3,9139.2,9442.2,8980.1,9277.1,8506.5
2682.3,8940.9,9442.1,8980.6,9282.6,8509.4
2682.4,9050.3,9441.9,8981.1,9288.1,8512.4
2682.5,8998.4,9441.8,8981.6,9293.6,8515.3
2682.6,8885.8,9441.7,8982.1,9299.1,8518.2
2682.6,8763.7,9441.5,8982.6,9304.7,8521.1
2682.7,8618.5,9441.4,8983.1,9310.2,8524
2682.8,8528,9441.3,8983.7,9315.7,8526.9
2682.8,8346.2,9441.2,8984.2,9321.2,8529.8
2682.9,8344.3,9441,8984.7,9326.8,8532.8
2683,8364.4,9440.9,8985.2,9332.3,8535.7
2683.1,8448.5,9440.8,8985.7,9337.8,8538.6
2683.1,8484.5,9440.7,8986.3,9343.3,8541.5
2683.2,8326.4,9440.5,8986.8,9348.9,8544.4
2683.3,8311.2,9440.4,8987.3,9354.4,8547.3
2683.3,8306.1,9440.3,8987.8,9359.9,8550.3
2683.4,8365.4,9440.1,8988.4,9365.5,8553.2
2683.5,8368.2,9440,8988.9,9371,8556.1
2683.6,8346.5,9439.9,8989.4,9376.5,8559
2683.6,8261.6,9439.8,8989.9,9382,8561.9
2683.7,8238.3,9439.6,8990.5,9387.6,8564.8
2683.8,8247.4,9439.5,8991,9393.1,8567.8
2683.8,8180.4,9439.4,8991.5,9398.6,8570.7
2683.9,8149.8,9439.3,8992,9404.2,8573.6
2684,8200.9,9439.1,8992.6,9409.7,8576.5
2684.1,8192.2,9439,8992.4,9414.8,8579.9
2684.1,8225.2,9438.9,8992.1,9419.8,8583.5
2684.2,8222.6,9438.8,8991.8,9424.8,8587
2684.3,8198.3,9438.7,8991.6,9429.5,8590.4
2684.3,8264.7,9438.6,8991.3,9434.2,8593.8
2684.4,8169.9,9438.5,8991,9439,8597.2
2684.5,8141.7,9438.4,8990.7,9443.7,8600.6
2684.5,8256.2,9438.3,8990.5,9448.5,8604
2684.6,8357.5,9438.2,8990.2,9453.2,8607.4
2684.7,8314.5,9438.1,8989.9,9458,8610.8
2684.7,8198,9438,8989.6,9462.8,8614.2
2684.8,8177.4,9437.9,8989.4,9467.5,8617.7
2684.9,8253.6,9437.8,8989.1,9472.3,8621.1
2684.9,8272.6,9437.7,8988.9,9477.1,8624.6
2685,8293.9,9437.6,8988.6,9481.9,8628
2685.1,8401.2,9437.5,8988.3,9486.7,8631.5
2685.1,8495.2,9437.4,8988.1,9491.5,8635
2685.2,8641.1,9437.3,8987.8,9496.3,8638.5
2685.3,8576.5,9437.2,8987.6,9501.2,8642
2685.3,8542.2,9437,8987.3,9506,8645.5
2685.4,8528.4,9436.9,8987.1,9510.8,8649
2685.5,8428.4,9436.8,8986.8,9515.7,8652.5
2685.5,8295.2,9436.7,8986.6,9520.6,8656
2685.6,8348.8,9436.6,8986.3,9525.4,8659.6
2685.7,8467.2,9436.5,8986.1,9530.3,8663.1
2685.7,8519.6,9436.4,8985.9,9535.2,8666.7
2685.8,8509.6,9436.3,8985.6,9540,8670.2
2685.9,8525.2,9436.2,8985.4,9544.9,8673.8
2685.9,8495.8,9436.1,8985.1,9549.8,8677.4
2686,8728.2,9436,8984.9,9554.7,8681
2686.1,8758.2,9435.9,8984.7,9559.6,8684.6
2686.2,8819.5,9435.8,8984.5,9564.6,8688.2
2686.2,8889.2,9435.7,8984.2,9569.5,8691.8
2686.3,8904.7,9435.6,8984,9574.4,8695.4
2686.4,8751.4,9435.5,8983.8,9579.4,8699
2686.4,8777.5,9435.4,8983.6,9584.3,8702.6
2686.5,8787.1,9435.3,8983.3,9589.3,8706.3
2686.6,8754.5,9435.2,8983.1,9594.2,8709.9
2686.6,8728.4,9435.1,8982.9,9599.2,8713.6
2686.7,8808.4,9435,8982.7,9604.2,8717.3
2686.8,8820.8,9434.9,8982.5,9609.1,8720.9
2686.8,8866.4,9434.8,8982.3,9614.1,8724.6
2686.9,8995,9434.7,8982.1,9619.1,8728.3
2687,9143.3,9434.6,8981.9,9624.1,8732
2687,9638.7,9434.5,8981.7,9629.1,8735.7
2687.1,10111,9434.4,8981.4,9634.1,8739.4
2687.2,10333,9434.3,8981.2,9639.2,8743.1
2687.2,10496,9434.2,8981.1,9644.2,8746.9
2687.3,10393,9434.1,8980.9,9649.2,8750.6
2687.4,9658.3,9434,8980.7,9654.3,8754.4
2687.4,9549.1,9433.9,8980.5,9659.3,8758.1
2687.5,9460.4,9433.8,8980.3,9664.4,8761.9
2687.6,9279.7,9433.7,8980.1,9669.5,8765.7
2687.6,8961.2,9433.6,8979.9,9674.5,8769.4
2687.7,8766.2,9433.5,8979.7,9679.6,8773.2
2687.8,8693.6,9433.4,8979.5,9684.7,8777
2687.8,8650.3,9433.3,8979.3,9689.8,8780.8
2687.9,8570.8,9433.2,8979.2,9694.9,8784.6
2688,8470.4,9433.1,8979,9700,8788.4
2688,8404.1,9433,8978.3,9704.6,8791.6
2688.1,8704.7,9432.9,8977.3,9708.7,8794.2
2688.2,8774,9432.8,8976.3,9712.9,8796.9
2688.2,8747.4,9432.7,8975.4,9717,8799.5
2688.3,8905.1,9432.6,8974.4,9721.2,8802.2
2688.4,9048.2,9432.5,8973.4,9725.4,8804.9
2688.4,8902.5,9432.4,8972.4,9729.6,8807.6
2688.5,8763.7,9432.4,8971.4,9733.8,8810.3
2688.6,8651.2,9432.3,8970.4,9738,8813
2688.6,8568.5,9432.2,8969.4,9742.2,8815.7
2688.7,8522.5,9432.1,8968.4,9746.5,8818.4
2688.8,8385.5,9432,8967.5,9750.7,8821.2
2688.8,8323.5,9431.9,8966.5,9755,8824
2688.9,8337.7,9431.8,8965.5,9759.3,8826.7
2689,8346,9431.8,8964.6,9763.6,8829.5
2689,8286.6,9431.7,8963.6,9767.9,8832.3
2689.1,8210.5,9431.6,8962.6,9772.2,8835.2
2689.2,8227.1,9431.5,8961.7,9776.5,8838
2689.3,8240.4,9431.4,8960.7,9780.8,8840.8
2689.3,8211.2,9431.3,8959.8,9785.2,8843.7
2689.4,8253.1,9431.2,8958.8,9789.5,8846.5
2689.5,8218.7,9431.2,8957.9,9793.9,8849.4
2689.5,8192.1,9431.1,8956.9,9798.2,8852.3
2689.6,8196.7,9431,8956,9802.6,8855.2
2689.7,8289.9,9430.9,8955,9807,8858.1
2689.7,8394,9430.8,8954.1,9811.4,8861.1
2689.8,8470.4,9430.7,8953.1,9815.9,8864
2689.9,8381.8,9430.6,8952.2,9820.3,8867
2689.9,8325.9,9430.6,8951.3,9824.7,8869.9
2690,8328.3,9430.5,8950.3,9829.2,8872.9
2690.1,8321.7,9430.4,8949.4,9833.6,8875.9
2690.1,8293.2,9430.3,8948.5,9838.1,8878.9
2690.2,8386.3,9430.2,8947.6,9842.6,8881.9
2690.3,8490.4,9430.1,8946.6,9847.1,8884.9
2690.3,8494.2,9430.1,8945.7,9851.6,8888
2690.4,8500.1,9430,8944.8,9856.1,8891
2690.5,8467.9,9429.9,8943.9,9860.6,8894.1
2690.5,8382.2,9429.8,8943,9865.2,8897.2
2690.6,8318.6,9429.7,8942.1,9869.7,8900.3
2690.7,8228.3,9429.6,8941.2,9874.3,8903.4
2690.7,8150.2,9429.5,8940.2,9878.9,8906.5
2690.8,8213.1,9429.5,8939.3,9883.4,8909.6
2690.9,8508.7,9429.4,8938.5,9887.6,8912.4
2690.9,8660.9,9429.3,8937.7,9891.6,8915
2691,8749.9,9429.2,8936.9,9895.7,8917.7
2691.1,8909.3,9429.1,8936.1,9899.7,8920.4
2691.1,8991.7,9429.1,8935.3,9903.8,8923.1
2691.2,8826.3,9429,8934.5,9907.9,8925.8
2691.2,8423.3,9428.9,8933.7,9911.9,8928.6
2691.3,8285.2,9428.8,8932.9,9916,8931.3
2691.4,7998.6,9428.8,8932.1,9920.1,8934
2691.4,7907.1,9428.7,8931.3,9924.2,8936.7
2691.5,7899.9,9428.6,8930.5,9928.2,8939.4
2691.6,7857.9,9428.5,8929.8,9932.3,8942.2
2691.6,7906.5,9428.4,8929,9936.4,8944.9
2691.7,7956.1,9428.4,8928.2,9940.5,8947.7
2691.8,7988.9,9428.3,8927.4,9944.6,8950.4
2691.8,8020.1,9428.2,8926.6,9948.7,8953.2
2691.9,7978.1,9428.1,8925.8,9952.8,8955.9
2692,7999.8,9428.1,8925.1,9956.9,8958.7
2692,8091.2,9428,8924.3,9960.8,8961.1
2692.1,8112.2,9427.9,8923.4,9964.2,8962.5
2692.1,8046.7,9427.9,8922.6,9967.5,8963.9
2692.2,8034.6,9427.8,8921.7,9970.8,8965.4
2692.3,8031.7,9427.7,8920.9,9974.2,8966.8
2692.3,8032.7,9427.7,8920,9977.5,8968.2
2692.4,8058,9427.6,8919.2,9980.9,8969.6
2692.5,8085.2,9427.6,8918.3,9984.2,8971.1
2692.5,8041.2,9427.5,8917.4,9987.6,8972.5
2692.6,7934.4,9427.4,8916.6,9990.9,8974
2692.7,7941.7,9427.4,8915.7,9994.2,8975.4
2692.7,8028.9,9427.3,8914.9,9997.6,8976.8
2692.8,8117.9,9427.2,8914,10001,8978.3
2692.8,8175.2,9427.2,8913.2,10004,8979.7
2692.9,8278.3,9427.1,8912.3,10008,8981.2
2693,8443.1,9427.1,8911.5,10011,8982.6
2693,9093.1,9427,8910.6,10014,8984.1
2693.1,9492.6,9426.9,8909.7,10018,8985.6
2693.2,9280.3,9426.9,8908.9,10021,8987
2693.2,9031.2,9426.8,8908,10024,8988.5
2693.3,8966.2,9426.7,8907.2,10028,8989.9
2693.4,8679,9426.7,8906.3,10031,8991.4
2693.4,8507.1,9426.6,8905.5,10034,8992.9
2693.5,8495.1,9426.6,8904.6,10038,8994.3
2693.6,8460.1,9426.5,8903.7,10041,8995.8
2693.6,8444.8,9426.4,8902.9,10044,8997.3
2693.7,8441.5,9426.4,8902,10048,8998.8
2693.7,8538,9426.3,8901.2,10051,9000.2
2693.8,8580.2,9426.2,8900.3,10054,9001.7
2693.9,8502.2,9426.2,8899.4,10058,9003.2
2693.9,8418.9,9426.1,8898.6,10061,9004.7
2694,8458.9,9426.1,8897.7,10065,9006.2
2694.1,8437.5,9426,8896.8,10068,9007.7
2694.1,8493.6,9425.9,8896,10071,9009.2
2694.2,8600.7,9425.9,8895.1,10075,9010.7
2694.3,8705.5,9425.8,8894.2,10078,9012.2
2694.3,9362.6,9425.8,8893.4,10081,9013.7
2694.4,9886.7,9425.7,8892.5,10085,9015.2
2694.4,9756.5,9425.6,8891.6,10088,9016.7
2694.5,9170.6,9425.6,8890.8,10091,9018.2
2694.6,8938.8,9425.5,8889.9,10095,9019.7
2694.6,8766.7,9425.4,8889,10098,9021.2
2694.7,8677.3,9425.4,8888.2,10101,9022.7
2694.8,8561.9,9425.3,8887.3,10105,9024.2
2694.8,8544.4,9425.3,8886.4,10108,9025.8
2694.9,8522.8,9425.2,8885.6,10112,9027.3
2695,8657.2,9425.1,8884.7,10115,9028.8
2695,8820.7,9425.1,8883.8,10118,9030.3
2695.1,8857.2,9425,8883,10122,9031.9
2695.2,8860,9425,8882.1,10125,9033.4
2695.2,8811.7,9424.9,8881.2,10128,9034.9
2695.3,8821,9424.8,8880.4,10132,9036.5
2695.3,8820,9424.8,8879.5,10135,9038
2695.4,8680.1,9424.7,8878.6,10138,9039.5
2695.5,8517.6,9424.7,8877.7,10142,9041.1
2695.5,8370.9,9424.6,8876.9,10145,9042.6
2695.6,8358.2,9424.5,8876,10149,9044.2
2695.7,8281.6,9424.5,8875.1,10152,9045.7
2695.7,8329.3,9424.4,8874.2,10155,9047.3
2695.8,8320.1,9424.3,8873.4,10159,9048.8
2695.9,8273.4,9424.3,8872.5,10162,9050.4
2695.9,8230.8,9424.2,8871.6,10165,9051.9
2696,8319,9424.2,8870.7,10169,9053.5
2696,8480.8,9424.1,8870.4,10172,9055.1
2696.1,8557.5,9424.1,8870.2,10175,9056.7
2696.2,8636.4,9424,8870.1,10179,9058.3
2696.2,8643.6,9424,8869.9,10182,9059.9
2696.3,8649.1,9423.9,8869.7,10185,9061.5
2696.4,8563.1,9423.9,8869.5,10188,9063.1
2696.4,8350.5,9423.8,8869.3,10191,9064.7
2696.5,8235.4,9423.8,8869.1,10195,9066.3
2696.6,8230.5,9423.8,8868.9,10198,9067.9
2696.6,8166.4,9423.7,8868.7,10201,9069.4
2696.7,8272.5,9423.7,8868.5,10204,9071
2696.8,8277.1,9423.6,8868.3,10207,9072.6
2696.8,8314.9,9423.6,8868.1,10211,9074.2
2696.9,8312,9423.5,8867.9,10214,9075.8
2696.9,8790.6,9423.5,8867.7,10217,9077.4
2697,10093,9423.4,8867.5,10220,9079
2697.1,10720,9423.4,8867.2,10223,9080.5
2697.1,10682,9423.3,8867,10227,9082.2
2697.2,9358.4,9423.3,8866.8,10230,9083.8
2697.3,7646.9,9423.2,8866.5,10233,9085.5
2697.3,7157.3,9423.2,8866.3,10237,9087.1
2697.4,7024,9423.1,8866,10240,9088.8
2697.5,7459.8,9423.1,8865.7,10243,9090.5
2697.5,7633,9423.1,8865.5,10247,9092.1
2697.6,7756.4,9423,8865.2,10250,9093.8
2697.7,8273.5,9423,8864.9,10254,9095.4
2697.7,9108.2,9422.9,8864.7,10257,9097.1
2697.8,9251.9,9422.9,8864.4,10260,9098.8
2697.9,8673.3,9422.8,8864.1,10263,9100.4
2697.9,8539.9,9422.8,8863.8,10267,9102.1
2698,8490.2,9422.7,8863.5,10270,9103.7
2698.1,8458.4,9422.7,8863.2,10273,9105.4
2698.2,8255.7,9422.6,8862.9,10277,9107
2698.2,7932.2,9422.6,8862.6,10280,9108.6
2698.3,7877.3,9422.5,8862.3,10283,9110.3
2698.4,7919.4,9422.5,8862,10287,9111.9
2698.4,7921.3,9422.4,8861.7,10290,9113.6
2698.5,7943.4,9422.4,8861.4,10293,9115.2
2698.6,8009.6,9422.3,8861.1,10297,9116.9
2698.6,8055.3,9422.3,8860.8,10300,9118.5
2698.7,8090.1,9422.2,8860.4,10303,9120.1
2698.8,8059.1,9422.2,8860.1,10306,9121.8
2698.8,8243.2,9422.2,8859.8,10310,9123.4
2698.9,8707.3,9422.1,8859.4,10313,9125
2699,8582.7,9422.1,8859.1,10316,9126.7
2699,8492,9422,8858.7,10319,9128.3
2699.1,8500.6,9422,8858.4,10323,9129.9
2699.2,8915.8,9421.9,8858,10326,9131.5
2699.2,8905.5,9421.9,8857.7,10329,9133.2
2699.3,9025.2,9421.8,8857.3,10332,9134.8
2699.4,9146.7,9421.8,8856.9,10336,9136.4
2699.4,9069.6,9421.7,8856.6,10339,9138
2699.5,8895.8,9421.7,8856.2,10342,9139.6
2699.6,8621.3,9421.6,8855.8,10345,9141.3
2699.6,8372,9421.6,8855.4,10349,9142.9
2699.7,8254.8,9421.5,8855.1,10352,9144.5
2699.8,8218.1,9421.5,8854.7,10355,9146.1
2699.8,7919.4,9421.4,8854.3,10358,9147.7
2699.9,7718.7,9421.4,8853.9,10362,9149.3
2700,7948.4,9421.4,8853.5,10365,9150.9
2700,8098.2,9421.3,8853.7,10368,9152.9
2700.1,8153.3,9421.3,8854.3,10372,9155.1
2700.2,8431.6,9421.3,8855,10376,9157.3
2700.2,8361.9,9421.2,8855.6,10380,9159.4
2700.3,8378.8,9421.2,8856.2,10384,9161.6
2700.4,8344.5,9421.2,8856.9,10388,9163.8
2700.4,8370.1,9421.1,8857.5,10392,9166
2700.5,8392.8,9421.1,8858.1,10396,9168.2
2700.6,8293.7,9421.1,8858.7,10400,9170.3
2700.6,8297.1,9421,8859.3,10404,9172.5
2700.7,8201.7,9421,8859.9,10408,9174.7
2700.8,8162.3,9421,8860.4,10412,9176.9
2700.9,8113.2,9420.9,8861,10415,9179
2700.9,8122.2,9420.9,8861.6,10419,9181.2
2701,8194,9420.9,8862.2,10423,9183.4
2701.1,8202,9420.8,8862.7,10427,9185.5
2701.1,8215.6,9420.8,8863.3,10431,9187.7
2701.2,8171.2,9420.8,8863.8,10435,9189.9
2701.3,8180.7,9420.8,8864.4,10439,9192
2701.3,8151.2,9420.7,8864.9,10443,9194.2
2701.4,8164.5,9420.7,8865.5,10447,9196.3
2701.5,8214.2,9420.7,8866,10450,9198.5
2701.5,8188.1,9420.6,8866.5,10454,9200.6
2701.6,8185.8,9420.6,8867,10458,9202.8
2701.7,8059.7,9420.6,8867.6,10462,9205
2701.7,7916.1,9420.5,8868.1,10466,9207.1
2701.8,8231.4,9420.5,8868.6,10470,9209.3
2701.9,8180.2,9420.5,8869.1,10473,9211.4
2701.9,8340,9420.4,8869.6,10477,9213.6
2702,8320.4,9420.4,8870,10481,9215.7
2702.1,8240.9,9420.4,8870.5,10485,9217.8
2702.1,8257.4,9420.4,8871,10489,9220
2702.2,8302.1,9420.3,8871.5,10493,9222.1
2702.3,8525.6,9420.3,8871.9,10496,9224.3
2702.3,8612.8,9420.3,8872.4,10500,9226.4
2702.4,9101.7,9420.2,8872.8,10504,9228.6
2702.5,10923,9420.2,8873.3,10508,9230.7
2702.5,11775,9420.2,8873.7,10512,9232.8
2702.6,12308,9420.1,8874.2,10515,9235
2702.7,11360,9420.1,8874.6,10519,9237.1
2702.7,10673,9420.1,8875,10523,9239.2
2702.8,10048,9420.1,8875.5,10527,9241.4
2702.9,9001.3,9420,8875.9,10531,9243.5
2702.9,8537.9,9420,8876.3,10534,9245.6
2703,8471.3,9420,8876.7,10538,9247.7
2703.1,8485.7,9419.9,8877.1,10542,9249.9
2703.1,8501.8,9419.9,8877.5,10546,9252
2703.2,8615.2,9419.9,8877.9,10549,9254.1
2703.3,8649,9419.8,8878.3,10553,9256.2
2703.3,8624.9,9419.8,8878.6,10557,9258.3
2703.4,8775.3,9419.8,8879,10561,9260.5
2703.5,8711.3,9419.8,8879.4,10564,9262.6
2703.5,8541.9,9419.7,8879.7,10568,9264.7
2703.6,8505.2,9419.7,8880.1,10572,9266.8
2703.7,8439.8,9419.7,8880.4,10576,9268.9
2703.8,8344.9,9419.6,8880.8,10579,9271
2703.8,8383.5,9419.6,8881.1,10583,9273.1
2703.9,8651.4,9419.6,8881.4,10587,9275.2
2703.9,9342.7,9419.5,8881.8,10590,9277.2
2704,9410.5,9419.5,8882.3,10594,9279.5
2704.1,9063.9,9419.5,8883.6,10599,9282.3
2704.1,9164.4,9419.5,8884.9,10603,9285.2
2704.2,8958.4,9419.5,8886.2,10608,9288.1
2704.3,9275.6,9419.5,8887.5,10612,9290.9
2704.3,10709,9419.5,8888.8,10617,9293.8
2704.4,11329,9419.4,8890,10622,9296.7
2704.5,11664,9419.4,8891.3,10626,9299.5
2704.5,11181,9419.4,8892.6,10631,9302.4
2704.6,10008,9419.4,8893.9,10635,9305.3
2704.7,9593.5,9419.4,8895.1,10640,9308.1
2704.7,9145.5,9419.4,8896.4,10645,9311
2704.8,8766.6,9419.4,8897.7,10649,9313.9
2704.9,8138.3,9419.3,8898.9,10654,9316.7
2704.9,7643.1,9419.3,8900.2,10658,9319.6
2705,7428.8,9419.3,8901.4,10663,9322.5
2705.1,7708.7,9419.3,8902.7,10668,9325.4
2705.1,7771.2,9419.3,8903.9,10672,9328.2
2705.2,7837.2,9419.3,8905.2,10677,9331.1
2705.3,7816,9419.3,8906.4,10681,9334
2705.3,7756.5,9419.2,8907.7,10686,9336.8
2705.4,7769.8,9419.2,8908.9,10690,9339.7
2705.5,7664.4,9419.2,8910.1,10695,9342.6
2705.5,7481.1,9419.2,8911.4,10700,9345.5
2705.6,7446.9,9419.2,8912.6,10704,9348.3
2705.7,7443.8,9419.2,8913.7,10708,9350.7
2705.7,7701.2,9419.2,8914.8,10712,9352.9
2705.8,7820.7,9419.2,8915.9,10716,9355.1
2705.9,8012.9,9419.1,8917,10720,9357.3
2705.9,8090.9,9419.1,8918.1,10724,9359.5
2706,8212.5,9419.1,8919.2,10728,9361.7
2706.1,8333.2,9419.1,8920.3,10732,9363.8
2706.1,8368.2,9419.1,8921.4,10736,9365.9
2706.2,8366.7,9419.1,8922.5,10740,9368
2706.3,8570.5,9419,8923.6,10744,9370.1
2706.3,9064,9419,8924.6,10747,9372.2
2706.4,9377.8,9419,8925.7,10751,9374.3
2706.5,9339.3,9419,8926.8,10755,9376.4
2706.5,9280.1,9419,8927.8,10759,9378.4
2706.6,8968.4,9419,8928.9,10763,9380.5
2706.7,8848.2,9419,8930,10767,9382.5
2706.7,8783.6,9418.9,8931,10770,9384.5
2706.8,8845.2,9418.9,8932.1,10774,9386.5
2706.9,9324.4,9418.9,8933.1,10778,9388.5
2706.9,9865,9418.9,8934.2,10782,9390.4
2707,10120,9418.9,8935.2,10786,9392.4
2707,10230,9418.9,8936.2,10789,9394.3
2707.1,9139.3,9418.9,8937.3,10793,9396.3
2707.2,9070.6,9418.8,8938.3,10797,9398.2
2707.2,9075.7,9418.8,8939.3,10801,9400.1
2707.3,8955.3,9418.8,8940.4,10804,9402
2707.4,8900.5,9418.8,8941.4,10808,9403.9
2707.4,8922.3,9418.8,8942.4,10812,9405.7
2707.5,8854.8,9418.8,8943.4,10815,9407.6
2707.6,8794.5,9418.8,8944.5,10819,9409.4
2707.6,8808.9,9418.7,8945.5,10823,9411.2
2707.7,8726.6,9418.7,8946.5,10826,9413
2707.8,8691.1,9418.7,8947.5,10830,9414.8
2707.8,8703.7,9418.7,8948.5,10834,9416.6
2707.9,8708.6,9418.7,8949.5,10837,9418.4
2708,8647.7,9418.7,8950.5,10841,9420.1
2708,8726.8,9418.7,8951.9,10845,9423.1
2708.1,8884.7,9418.7,8953.6,10850,9426.8
2708.2,8944.5,9418.7,8955.4,10854,9430.7
2708.2,9073.2,9418.7,8957.1,10859,9434.5
2708.3,9311,9418.7,8958.9,10864,9438.3
2708.4,9011.2,9418.7,8960.6,10869,9442.2
2708.4,8893.6,9418.7,8962.4,10874,9446.1
2708.5,8768.5,9418.7,8964.1,10878,9450
2708.6,8686.4,9418.7,8965.9,10883,9453.9
2708.6,8793.2,9418.7,8967.7,10888,9457.8
2708.7,9074.2,9418.7,8969.4,10893,9461.7
2708.8,9214.3,9418.7,8971.2,10898,9465.6
2708.8,9307.7,9418.7,8973,10903,9469.6
2708.9,9407.8,9418.7,8974.8,10908,9473.6
2709,10520,9418.7,8976.5,10913,9477.6
2709,12631,9418.7,8978.3,10917,9481.6
2709.1,13362,9418.7,8980.1,10922,9485.6
2709.2,13381,9418.7,8981.9,10927,9489.6
2709.2,12736,9418.7,8983.7,10932,9493.7
2709.3,10988,9418.7,8985.5,10937,9497.7
2709.4,10487,9418.7,8987.3,10942,9501.8
2709.4,10226,9418.7,8989.1,10947,9505.9
2709.5,9727.3,9418.7,8990.9,10952,9510
2709.6,9130.2,9418.7,8992.7,10957,9514.1
2709.6,8845.5,9418.7,8994.5,10962,9518.3
2709.7,8596.3,9418.7,8996.4,10967,9522.4
2709.8,8725.6,9418.7,8998.2,10972,9526.6
2709.8,8917.5,9418.7,9000,10977,9530.8
2709.9,8635.6,9418.7,9001.8,10982,9535
2709.9,8658.3,9418.7,9003.7,10987,9539.2
2710,8301.4,9418.7,9005.5,10993,9543.4
2710.1,8227.2,9418.7,9007.3,10998,9547.6
2710.1,9653.3,9418.7,9009.2,11003,9551.9
2710.2,10198,9418.7,9011,11008,9556.1
2710.3,9661.1,9418.7,9012.8,11013,9560.3
2710.3,9584.4,9418.7,9014.6,11018,9564.5
2710.4,9374.1,9418.7,9016.4,11023,9568.7
2710.5,9032.8,9418.7,9018.2,11028,9572.9
2710.5,9011.6,9418.7,9020,11033,9577.1
2710.6,8969.9,9418.7,9021.8,11038,9581.4
2710.7,9183.4,9418.7,9023.6,11043,9585.6
2710.7,9240.4,9418.7,9025.5,11048,9589.9
2710.8,9164,9418.7,9027.3,11053,9594.2
2710.9,9159.8,9418.7,9029.1,11058,9598.5
2710.9,8917.2,9418.7,9030.9,11063,9602.8
2711,8779.3,9418.7,9032.8,11069,9607.1
2711,8870.6,9418.7,9034.6,11074,9611.5
2711.1,8947.6,9418.7,9036.4,11079,9615.8
2711.2,8854.8,9418.7,9038.3,11084,9620.2
2711.2,9413.6,9418.7,9040.1,11089,9624.6
2711.3,10283,9418.7,9042,11094,9629
2711.4,10418,9418.7,9043.8,11100,9633.4
2711.4,9975.9,9418.7,9045.7,11105,9637.8
2711.5,9588.2,9418.7,9047.5,11110,9642.2
2711.6,9466.4,9418.7,9049.4,11115,9646.7
2711.6,9129.3,9418.7,9051.3,11120,9651.1
2711.7,8922.8,9418.7,9053.1,11126,9655.6
2711.8,8629,9418.7,9055,11131,9660.1
2711.8,8814.6,9418.7,9056.9,11136,9664.6
2711.9,9478.1,9418.8,9058.7,11142,9669.1
2711.9,9265.1,9418.8,9060.6,11147,9673.7
2712,9040.7,9418.8,9062.4,11152,9678.3
2712.1,8560.3,9418.8,9064.1,11157,9683.3
2712.1,8537.9,9418.8,9065.8,11162,9688.3
2712.2,8702.8,9418.8,9067.5,11166,9693.3
2712.3,9284.8,9418.8,9069.2,11171,9698.3
2712.3,9534.7,9418.8,9070.9,11176,9703.4
2712.4,9304.2,9418.9,9072.7,11181,9708.5
2712.5,9272.9,9418.9,9074.4,11186,9713.6
2712.5,8903.5,9418.9,9076.1,11191,9718.7
2712.6,8971.7,9418.9,9077.8,11196,9723.9
2712.7,8707.3,9418.9,9079.6,11201,9729.1
2712.7,8195,9418.9,9081.3,11206,9734.3
2712.8,8312.6,9419,9083.1,11211,9739.5
2712.8,8642,9419,9084.8,11216,9744.8
2712.9,8826.9,9419,9086.6,11221,9750
2713,8781.6,9419,9088.4,11226,9755.3
2713,8878.6,9419,9090.2,11231,9760.6
2713.1,9582.3,9419,9092,11236,9766
2713.2,10385,9419.1,9093.7,11241,9771.3
2713.2,10462,9419.1,9095.6,11246,9776.7
2713.3,9927.3,9419.1,9097.4,11251,9782.1
2713.4,9833.4,9419.1,9099.2,11256,9787.6
2713.4,9702.8,9419.1,9101,11261,9793
2713.5,9431.6,9419.1,9102.8,11267,9798.5
2713.6,9327.9,9419.2,9104.6,11272,9804
2713.6,9170.7,9419.2,9106.5,11277,9809.5
2713.7,9055.3,9419.2,9108.3,11282,9815
2713.7,9077.7,9419.2,9110.2,11288,9820.6
2713.8,9305.5,9419.2,9112,11293,9826.2
2713.9,9800.7,9419.2,9113.9,11298,9831.8
2713.9,9836.5,9419.3,9115.8,11304,9837.4
2714,9690.4,9419.3,9117.6,11309,9843.1
2714.1,8964.8,9419.3,9119.5,11314,9848.8
2714.1,8857,9419.3,9121.4,11320,9854.5
2714.2,8867.8,9419.3,9123.3,11325,9860.2
2714.3,8917.9,9419.3,9125.2,11331,9865.9
2714.3,9008.2,9419.4,9127.1,11336,9871.7
2714.4,9425.9,9419.4,9129,11341,9877.5
2714.5,9896.8,9419.4,9130.9,11347,9883.3
2714.5,10672,9419.4,9132.9,11352,9889.1
2714.6,10408,9419.4,9134.8,11358,9895
2714.6,10372,9419.4,9136.7,11364,9900.9
2714.7,10272,9419.5,9138.7,11369,9906.8
2714.8,9559.8,9419.5,9140.6,11375,9912.7
2714.8,9261.5,9419.5,9142.6,11380,9918.6
2714.9,8889.1,9419.5,9144.5,11386,9924.6
2715,8413.7,9419.5,9146.5,11392,9930.6
2715,8281.8,9419.5,9148.5,11397,9936.6
2715.1,8293.3,9419.6,9150.5,11403,9942.6
2715.2,8105.4,9419.6,9152.5,11409,9948.7
2715.2,8090.1,9419.6,9154.5,11414,9954.8
2715.3,8019,9419.6,9156.5,11420,9960.9
2715.4,7827.9,9419.6,9158.5,11426,9967
2715.4,7961,9419.6,9160.5,11432,9973.2
2715.5,9302.6,9419.7,9162.5,11437,9979.3
2715.5,9607.7,9419.7,9164.5,11443,9985.5
2715.6,9951.3,9419.7,9166.6,11449,9991.7
2715.7,9971.4,9419.7,9168.6,11455,9998
2715.7,10784,9419.7,9170.6,11461,10004
2715.8,10658,9419.7,9172.7,11467,10011
2715.9,10388,9419.8,9174.7,11473,10017
2715.9,9324.9,9419.8,9176.8,11479,10023
2716,9260.3,9419.8,9178.9,11485,10030
2716.1,9212.5,9419.8,9179.5,11486,10031
2716.1,9349.7,9419.9,9180.1,11488,10032
2716.2,10233,9419.9,9180.6,11489,10033
2716.3,11478,9419.9,9181.2,11491,10034
2716.3,11967,9419.9,9181.7,11492,10035
2716.4,13022,9420,9182.3,11494,10036
2716.4,12444,9420,9182.9,11495,10037
2716.5,10929,9420,9183.4,11497,10038
2716.6,10639,9420.1,9184,11498,10039
2716.6,9948.8,9420.1,9184.5,11500,10040
2716.7,9462.4,9420.1,9185,11501,10041
2716.7,8900.5,9420.1,9185.5,11503,10042
2716.8,8555.4,9420.2,9186.1,11504,10043
2716.9,9200.6,9420.2,9186.6,11505,10044
2716.9,10068,9420.2,9187.1,11507,10045
2717,10464,9420.2,9187.7,11508,10046
2717,9536.9,9420.3,9188.2,11510,10047
2717.1,9090.3,9420.3,9188.8,11511,10048
2717.1,8956.8,9420.3,9189.4,11512,10049
2717.2,8628,9420.3,9189.9,11514,10050
2717.3,8615.9,9420.4,9190.5,11515,10051
2717.3,8562,9420.4,9191.1,11517,10052
2717.4,8477.6,9420.4,9191.6,11518,10053
2717.4,8558.5,9420.4,9192.2,11520,10054
2717.5,8660.5,9420.5,9192.8,11521,10055
2717.5,9418.9,9420.5,9193.4,11523,10056
2717.6,9627.4,9420.5,9194,11524,10056
2717.7,9596.9,9420.5,9194.6,11526,10057
2717.7,9823.5,9420.6,9195.2,11527,10058
2717.8,9866.6,9420.6,9195.8,11529,10059
2717.8,10536,9420.6,9196.4,11530,10060
2717.9,10825,9420.7,9197,11532,10061
2717.9,10339,9420.7,9197.6,11533,10062
2718,9763.8,9420.7,9198.2,11535,10063
2718.1,9260.9,9420.7,9198.9,11536,10064
2718.1,9226.2,9420.8,9199.5,11538,10065
2718.2,9135.4,9420.8,9200.1,11540,10066
2718.2,9132.4,9420.8,9200.8,11541,10067
2718.3,9011.4,9420.8,9201.4,11543,10068
2718.3,8744.7,9420.9,9202.1,11544,10069
2718.4,8517.6,9420.9,9202.7,11546,10070
2718.5,8211.8,9420.9,9203.4,11547,10071
2718.5,8224.5,9420.9,9204,11549,10072
2718.6,8192.8,9421,9204.7,11551,10073
2718.6,8071.4,9421,9205.4,11552,10074
2718.7,7948,9421,9206,11554,10075
2718.7,7962.4,9421.1,9206.7,11555,10076
2718.8,7980.6,9421.1,9207.4,11557,10077
2718.9,7993.2,9421.1,9208.1,11559,10078
2718.9,8806.7,9421.1,9208.8,11560,10079
2719,9504.5,9421.2,9209.5,11562,10080
2719,9549.7,9421.2,9210.2,11564,10081
2719.1,9289,9421.2,9210.9,11565,10082
2719.1,8589.5,9421.2,9211.6,11567,10083
2719.2,8633.4,9421.3,9212.3,11569,10084
2719.3,8604.5,9421.3,9213,11570,10086
2719.3,8835.6,9421.3,9213.7,11572,10087
2719.4,9150.8,9421.3,9214.4,11574,10088
2719.4,9392.7,9421.4,9215.2,11575,10089
2719.5,9653.1,9421.4,9215.9,11577,10090
2719.5,10470,9421.4,9216.6,11579,10091
2719.6,9880.5,9421.5,9217.4,11580,10092
2719.7,10398,9421.5,9218.1,11582,10093
2719.7,10925,9421.5,9218.9,11584,10094
2719.8,10609,9421.5,9219.6,11586,10095
2719.8,10896,9421.6,9220.4,11587,10096
2719.9,10799,9421.6,9221.1,11589,10097
2719.9,11019,9421.6,9221.9,11591,10098
2720,11122,9421.6,9222.5,11592,10099
2720.1,11131,9421.7,9221.9,11590,10095
2720.1,10422,9421.7,9221.2,11587,10091
2720.2,10229,9421.8,9220.6,11585,10088
2720.2,10155,9421.8,9220,11582,10084
2720.3,9780.6,9421.9,9219.3,11580,10080
2720.3,9720.4,9421.9,9218.7,11577,10077
2720.4,9635.2,9421.9,9218.1,11575,10073
2720.5,9453,9422,9217.5,11572,10069
2720.5,9532.6,9422,9216.8,11569,10066
2720.6,9605.9,9422.1,9216.2,11567,10062
2720.6,9521.1,9422.1,9215.6,11564,10058
2720.7,9551.3,9422.2,9215,11562,10054
2720.8,10222,9422.2,9214.4,11559,10051
2720.8,10355,9422.2,9213.8,11557,10047
2720.9,10301,9422.3,9213.2,11554,10043
2720.9,10935,9422.3,9212.5,11551,10039
2721,12204,9422.4,9211.9,11548,10035
2721,12583,9422.4,9211.3,11545,10031
2721.1,11883,9422.5,9210.7,11542,10027
2721.2,12064,9422.5,9210,11540,10023
2721.2,12296,9422.5,9209.4,11537,10019
2721.3,12603,9422.6,9208.8,11534,10015
2721.3,11353,9422.6,9208.2,11531,10011
2721.4,11100,9422.7,9207.6,11528,10007
2721.4,11125,9422.7,9207,11525,10003
2721.5,10372,9422.8,9206.5,11523,9999
2721.6,9520.2,9422.8,9205.9,11520,9995.1
2721.6,9379.1,9422.9,9205.3,11517,9991.3
2721.7,9020.2,9422.9,9204.8,11514,9987.5
2721.7,9354.9,9422.9,9204.2,11512,9983.7
2721.8,10053,9423,9203.7,11509,9979.9
2721.8,10802,9423,9203.1,11506,9976.1
2721.9,10706,9423.1,9202.6,11504,9972.4
2722,10103,9423.1,9202.1,11501,9968.7
2722,10120,9423.2,9201.5,11499,9965
2722.1,10114,9423.2,9201,11496,9961.3
2722.1,10193,9423.2,9200.5,11494,9957.7
2722.2,10206,9423.3,9200,11491,9954.1
2722.2,10137,9423.3,9199.5,11489,9950.5
2722.3,10363,9423.4,9199,11486,9946.9
2722.4,10392,9423.4,9198.5,11484,9943.3
2722.4,10521,9423.5,9198,11481,9939.8
2722.5,9775,9423.5,9197.5,11479,9936.3
2722.5,9682.7,9423.6,9197.1,11476,9932.8
2722.6,9723.5,9423.6,9196.6,11474,9929.4
2722.6,10187,9423.6,9196.2,11472,9925.9
2722.7,11276,9423.7,9195.7,11469,9922.5
2722.8,12235,9423.7,9195.3,11467,9919.2
2722.8,12058,9423.8,9194.8,11465,9915.8
2722.9,11994,9423.8,9194.4,11463,9912.5
2722.9,11099,9423.9,9193.9,11460,9909.1
2723,9211.8,9423.9,9193.5,11458,9905.9
2723,8970.8,9424,9193.1,11456,9902.6
2723.1,8618.5,9424,9192.7,11454,9899.3
2723.2,8364.1,9424,9192.3,11452,9896.1
2723.2,8294.8,9424.1,9191.9,11449,9892.9
2723.3,8245.7,9424.1,9191.5,11447,9889.7
2723.3,7931.8,9424.2,9191.1,11445,9886.6
2723.4,8172.6,9424.2,9190.7,11443,9883.5
2723.4,8287.1,9424.3,9190.4,11441,9880.4
2723.5,8690.6,9424.3,9190,11439,9877.3
2723.6,8745.9,9424.4,9189.6,11437,9874.2
2723.6,8864.9,9424.4,9189.3,11435,9871.2
2723.7,8842.3,9424.4,9188.9,11433,9868.2
2723.7,8741.8,9424.5,9188.6,11431,9865.2
2723.8,9192.1,9424.5,9188.2,11429,9862.2
2723.8,9322.2,9424.6,9187.9,11427,9859.3
2723.9,9242.1,9424.6,9187.6,11425,9856.4
2724,9109.7,9424.7,9187.3,11424,9853.5
2724,9222.9,9424.7,9187,11422,9851.2
2724.1,9403.4,9424.8,9186.9,11420,9850.2
2724.1,9353.5,9424.8,9186.7,11418,9849.1
2724.2,9187.1,9424.9,9186.6,11417,9848.1
2724.2,9157.1,9424.9,9186.5,11415,9847.1
2724.3,9402.1,9425,9186.3,11413,9846.1
2724.4,9826.1,9425,9186.2,11412,9845.2
2724.4,9950.4,9425.1,9186.1,11410,9844.2
2724.5,10317,9425.2,9186,11409,9843.3
2724.5,10669,9425.2,9185.9,11407,9842.4
2724.6,10645,9425.3,9185.8,11406,9841.5
2724.6,10462,9425.3,9185.7,11404,9840.6
2724.7,10554,9425.4,9185.6,11403,9839.8
2724.8,10409,9425.4,9185.5,11401,9839
2724.8,9969.3,9425.5,9185.4,11400,9838.1
2724.9,9209.8,9425.5,9185.3,11398,9837.4
2724.9,8893.3,9425.6,9185.3,11397,9836.6
2725,8867.7,9425.7,9185.2,11396,9835.8
2725.1,8935.8,9425.7,9185.1,11394,9835.1
2725.1,8808.5,9425.8,9185.1,11393,9834.4
2725.2,8699.8,9425.8,9185,11391,9833.7
2725.2,8702.1,9425.9,9185,11390,9833.1
2725.3,9002.6,9425.9,9184.9,11389,9832.4
2725.3,9082,9426,9184.9,11388,9831.8
2725.4,9010.7,9426.1,9184.9,11386,9831.2
2725.5,9070.1,9426.1,9184.8,11385,9830.6
2725.5,9159.6,9426.2,9184.8,11384,9830
2725.6,9283.8,9426.2,9184.8,11383,9829.4
2725.6,9280.1,9426.3,9184.8,11382,9828.9
2725.7,9276.8,9426.3,9184.8,11380,9828.4
2725.7,9167.4,9426.4,9184.8,11379,9827.9
2725.8,9125.2,9426.5,9184.8,11378,9827.4
2725.9,9076.5,9426.5,9184.8,11377,9827
2725.9,9146.4,9426.6,9184.8,11376,9826.6
2726,9117.2,9426.6,9184.8,11375,9826.1
2726,9158.7,9426.7,9184.9,11374,9825.7
2726.1,9329.2,9426.7,9184.9,11373,9825.4
2726.1,9323.6,9426.8,9184.9,11372,9825
2726.2,9506.6,9426.8,9185,11371,9824.7
2726.3,9599.3,9426.9,9185,11370,9824.4
2726.3,9553.5,9427,9185.1,11369,9824.1
2726.4,9372.7,9427,9185.1,11368,9823.8
2726.4,9407.4,9427.1,9185.2,11367,9823.5
2726.5,9333.5,9427.1,9185.2,11366,9823.3
2726.5,9317.5,9427.2,9185.3,11365,9823.1
2726.6,9501,9427.2,9185.4,11365,9822.9
2726.7,9391.3,9427.3,9185.5,11364,9822.7
2726.7,9484,9427.4,9185.6,11363,9822.6
2726.8,9335.7,9427.4,9185.6,11362,9822.4
2726.8,9242,9427.5,9185.7,11361,9822.3
2726.9,9294.1,9427.5,9185.8,11361,9822.2
2726.9,9291.5,9427.6,9185.9,11360,9822.1
2727,9304,9427.6,9186.1,11359,9822.1
2727.1,9245.3,9427.7,9186.2,11359,9822
2727.1,9366.1,9427.8,9186.3,11358,9822
2727.2,9282.8,9427.8,9186.4,11357,9822
2727.2,9115.2,9427.9,9186.6,11357,9822
2727.3,9162.3,9427.9,9186.7,11356,9822.1
2727.3,9113.5,9428,9186.8,11355,9822.1
2727.4,9141.6,9428,9187,11355,9822.2
2727.5,9209.2,9428.1,9187.1,11354,9822.3
2727.5,9244.2,9428.1,9187.3,11354,9822.4
2727.6,9187,9428.2,9187.4,11353,9822.6
2727.6,9132.1,9428.3,9187.6,11353,9822.7
2727.7,9142.3,9428.3,9187.8,11352,9822.9
2727.7,9107.2,9428.4,9188,11352,9823.1
2727.8,9140.4,9428.4,9188.1,11351,9823.3
2727.9,9077.1,9428.5,9188.3,11351,9823.5
2727.9,9087.1,9428.5,9188.5,11351,9823.8
2728,9053.8,9428.6,9188.7,11350,9824.1
2728,9054.9,9428.7,9189.7,11351,9826.4
2728.1,9064.3,9428.7,9191.3,11353,9830.5
2728.1,9066.5,9428.8,9193,11355,9834.6
2728.2,9025.7,9428.9,9194.6,11357,9838.6
2728.3,8954.3,9428.9,9196.3,11359,9842.7
2728.3,8909,9429,9197.9,11361,9846.8
2728.4,9040.3,9429.1,9199.5,11363,9850.9
2728.4,9279.3,9429.1,9201.2,11365,9855
2728.5,9291.7,9429.2,9202.8,11367,9859.2
2728.5,9412.8,9429.3,9204.5,11369,9863.3
2728.6,9748.3,9429.3,9206.2,11372,9867.4
2728.7,9784.5,9429.4,9207.8,11374,9871.6
2728.7,9814,9429.5,9209.5,11376,9875.7
2728.8,9470.9,9429.5,9211.2,11378,9879.9
2728.8,8945.5,9429.6,9212.8,11380,9884.1
2728.9,8821.5,9429.7,9214.5,11382,9888.2
2728.9,8737.6,9429.8,9216.2,11384,9892.4
2729,8797.1,9429.8,9217.9,11386,9896.6
2729.1,8898.2,9429.9,9219.6,11389,9900.8
2729.1,8893.2,9430,9221.2,11391,9905
2729.2,8874.7,9430,9222.9,11393,9909.2
2729.2,8886.4,9430.1,9224.6,11395,9913.4
2729.3,8825.7,9430.2,9226.3,11397,9917.7
2729.3,8835.1,9430.2,9228,11399,9921.9
2729.4,8840.2,9430.3,9229.7,11402,9926.2
2729.5,8760.9,9430.4,9231.4,11404,9930.4
2729.5,8683.1,9430.4,9233.1,11406,9934.7
2729.6,8681.9,9430.5,9234.9,11408,9939
2729.6,8635,9430.6,9236.6,11411,9943.2
2729.7,8527.8,9430.6,9238.3,11413,9947.5
2729.7,8553.3,9430.7,9240,11415,9951.8
2729.8,8542.7,9430.8,9241.7,11417,9956.1
2729.9,8611.6,9430.8,9243.5,11420,9960.4
2729.9,8643.4,9430.9,9245.2,11422,9964.7
2730,8576.4,9431,9246.9,11424,9969.1
2730,8625.7,9431,9248.7,11427,9973.4
2730.1,8646.1,9431.1,9250.4,11429,9977.7
2730.1,8634,9431.2,9252.2,11431,9982.1
2730.2,8706.7,9431.3,9253.9,11434,9986.4
2730.3,8817.8,9431.3,9255.7,11436,9990.8
2730.3,8673.7,9431.4,9257.4,11438,9995.2
2730.4,8944.1,9431.5,9259.2,11441,9999.6
2730.4,9048.1,9431.5,9260.9,11443,10004
2730.5,8896.5,9431.6,9262.7,11446,10008
2730.5,8956.3,9431.7,9264.5,11448,10013
2730.6,8921.2,9431.7,9266.2,11450,10017
2730.7,8990.7,9431.8,9268,11453,10022
2730.7,8881.2,9431.9,9269.8,11455,10026
2730.8,8797.8,9431.9,9271.6,11458,10030
2730.8,8797,9432,9273.3,11460,10035
2730.9,8638.1,9432.1,9275.1,11463,10039
2730.9,8791.4,9432.1,9276.9,11465,10044
2731,8516.9,9432.2,9278.7,11468,10048
2731.1,8513.6,9432.3,9280.5,11470,10053
2731.1,8408.5,9432.3,9282.3,11473,10057
2731.2,8320.4,9432.4,9284.1,11475,10062
2731.2,8267.1,9432.5,9285.9,11478,10066
2731.3,8288.6,9432.6,9287.7,11480,10071
2731.3,8234.8,9432.6,9289.5,11483,10075
2731.4,8183.8,9432.7,9291.3,11485,10080
2731.5,8098.2,9432.8,9293.1,11488,10084
2731.5,8034.1,9432.8,9295,11490,10089
2731.6,7859.5,9432.9,9296.8,11493,10093
2731.6,7820.2,9433,9298.6,11496,10098
2731.7,7852.2,9433,9300.4,11498,10103
2731.7,7940.4,9433.1,9302.3,11501,10107
2731.8,7961.4,9433.2,9304.1,11503,10112
2731.9,7985.1,9433.2,9305.9,11506,10116
2731.9,8028,9433.3,9307.8,11509,10121
2732,8023.4,9433.4,9309.6,11511,10125
2732,7976.1,9433.5,9311.7,11514,10130
2732.1,8096.1,9433.5,9314.2,11517,10136
2732.1,8104.9,9433.6,9316.7,11520,10141
2732.2,8068.4,9433.7,9319.2,11523,10146
2732.3,8115.9,9433.8,9321.7,11526,10152
2732.3,8061.4,9433.9,9324.2,11529,10157
2732.4,8002.7,9433.9,9326.7,11531,10162
2732.4,8051,9434,9329.2,11534,10168
2732.5,8135.7,9434.1,9331.7,11537,10173
2732.5,8154.5,9434.2,9334.2,11540,10178
2732.6,8120.1,9434.3,9336.7,11543,10183
2732.6,8103,9434.3,9339.1,11546,10189
2732.7,8111.8,9434.4,9341.6,11549,10194
2732.8,8111.9,9434.5,9344.1,11552,10199
2732.8,8114.3,9434.6,9346.6,11554,10205
2732.9,8235.4,9434.7,9349.1,11557,10210
2732.9,8343.3,9434.7,9351.6,11560,10215
2733,8353.4,9434.8,9354.1,11563,10220
2733,8402.2,9434.9,9356.5,11566,10226
2733.1,8401.6,9435,9359,11569,10231
2733.2,8351.2,9435.1,9361.5,11572,10236
2733.2,8344.6,9435.1,9364,11574,10242
2733.3,8335.6,9435.2,9366.5,11577,10247
2733.3,8218.2,9435.3,9368.9,11580,10252
2733.4,8153.4,9435.4,9371.3,11583,10257
2733.4,8204,9435.4,9373.6,11585,10262
2733.5,8295.8,9435.5,9375.9,11588,10267
2733.5,8303.4,9435.6,9378.2,11591,10272
2733.6,8283.1,9435.7,9380.6,11593,10277
2733.7,8317.3,9435.7,9382.9,11596,10282
2733.7,8349.1,9435.8,9385.2,11599,10287
2733.8,8429.9,9435.9,9387.5,11601,10292
2733.8,8446.9,9436,9389.9,11604,10296
2733.9,8354,9436,9392.2,11607,10301
2733.9,8330.1,9436.1,9394.5,11609,10306
2734,8386,9436.2,9396.8,11612,10311
2734,8397.7,9436.3,9399.2,11615,10316
2734.1,8320.5,9436.3,9401.5,11617,10321
2734.1,8240.2,9436.4,9403.8,11620,10326
2734.2,8216.4,9436.5,9406.1,11622,10331
2734.2,8175.3,9436.6,9408.4,11625,10336
2734.3,7995.4,9436.6,9410.8,11628,10341
2734.4,8129.2,9436.7,9413.1,11630,10346
2734.4,7850.2,9436.8,9415.4,11633,10351
2734.5,8717.6,9436.9,9417.7,11636,10355
2734.5,9068.4,9436.9,9420,11638,10360
2734.6,9055.8,9437,9422.3,11641,10365
2734.6,9057.9,9437.1,9424.7,11643,10370
2734.7,9104.9,9437.2,9427,11646,10375
2734.7,8838.5,9437.3,9429.3,11649,10380
2734.8,9034.5,9437.3,9431.6,11651,10385
2734.8,9044.7,9437.4,9433.9,11654,10390
2734.9,8587.6,9437.5,9436.2,11657,10395
2734.9,8524.4,9437.6,9438.3,11658,10399
2735,8356.4,9437.6,9440.4,11660,10402
2735,8320.9,9437.7,9442.5,11662,10406
2735.1,8270.6,9437.8,9444.5,11663,10410
2735.2,8274.8,9437.9,9446.6,11665,10413
2735.2,8157.2,9437.9,9448.6,11667,10417
2735.3,7987.9,9438,9450.7,11668,10421
2735.3,8180.3,9438.1,9452.7,11670,10424
2735.4,8887.6,9438.2,9454.8,11672,10428
2735.4,9077.6,9438.2,9456.8,11673,10432
2735.5,8838.5,9438.3,9458.8,11675,10436
2735.5,8913.5,9438.4,9460.9,11677,10439
2735.6,8512.2,9438.5,9462.9,11678,10443
2735.6,8653.9,9438.5,9464.9,11680,10447
2735.7,9493.8,9438.6,9466.9,11681,10450
2735.7,9438.3,9438.7,9468.9,11683,10454
2735.8,9075.4,9438.8,9470.9,11685,10458
2735.8,8685.4,9438.9,9472.9,11686,10461
2735.9,8634.3,9438.9,9474.9,11688,10465
2736,8525.1,9439,9476.9,11690,10469
2736,8474,9439.1,9478.7,11691,10472
2736.1,8456.9,9439.2,9479.1,11689,10473
2736.1,8510.5,9439.3,9479.6,11687,10473
2736.2,8423.1,9439.3,9480,11686,10474
2736.2,8383.8,9439.4,9480.4,11684,10474
2736.3,8348.5,9439.5,9480.9,11682,10475
2736.3,8354.5,9439.6,9481.3,11680,10475
2736.4,8327.6,9439.7,9481.7,11679,10476
2736.4,8174.6,9439.8,9482.1,11677,10476
2736.5,8434.8,9439.9,9482.5,11675,10477
2736.5,8287.9,9439.9,9482.9,11674,10477
2736.6,7837.7,9440,9483.3,11672,10478
2736.7,8067.3,9440.1,9483.7,11670,10478
2736.7,8036.6,9440.2,9484.1,11669,10479
2736.8,8018.6,9440.3,9484.4,11667,10479
2736.8,7973.9,9440.4,9484.8,11665,10480
2736.9,7998,9440.5,9485.1,11663,10480
2736.9,7953.3,9440.6,9485.5,11662,10481
2737,7955,9440.6,9485.8,11660,10481
2737,8325.7,9440.7,9486.2,11658,10482
2737.1,8740.3,9440.8,9486.5,11656,10483
2737.1,8810.9,9440.9,9486.8,11655,10483
2737.2,9140.1,9441,9487.1,11653,10484
2737.2,10297,9441.1,9487.4,11651,10484
2737.3,10679,9441.2,9487.8,11649,10485
2737.3,11838,9441.2,9488.1,11647,10485
2737.4,11967,9441.3,9488.3,11646,10486
2737.5,11497,9441.4,9488.6,11644,10486
2737.5,11048,9441.5,9488.9,11642,10487
2737.6,9740.8,9441.6,9489.2,11640,10487
2737.6,9431.6,9441.7,9489.4,11639,10488
2737.7,9393.9,9441.8,9489.7,11637,10488
2737.7,9399.6,9441.9,9489.9,11635,10489
2737.8,9364.2,9441.9,9490.2,11633,10489
2737.8,10015,9442,9490.4,11631,10490
2737.9,10344,9442.1,9490.7,11629,10490
2737.9,10646,9442.2,9490.9,11628,10490
2738,10764,9442.3,9491.1,11626,10491
2738,11037,9442.4,9491.3,11624,10491
2738.1,9555.8,9442.5,9491.5,11622,10492
2738.1,9245.4,9442.6,9491.7,11620,10492
2738.2,9294,9442.6,9491.9,11618,10493
2738.3,8885.9,9442.7,9492.1,11617,10493
2738.3,8700.3,9442.8,9492.3,11615,10494
2738.4,8407.2,9442.9,9492.5,11613,10494
2738.4,8363.8,9443,9492.6,11611,10495
2738.5,8248.7,9443.1,9492.8,11609,10495
2738.5,8236.7,9443.2,9492.9,11607,10496
2738.6,8253.5,9443.2,9493.1,11605,10496
2738.6,8280.9,9443.3,9493.2,11603,10497
2738.7,8419.9,9443.4,9493.4,11601,10497
2738.7,8829.2,9443.5,9493.5,11599,10498
2738.8,8846.6,9443.6,9493.6,11598,10498
2738.9,9571.9,9443.7,9493.7,11596,10499
2738.9,10176,9443.8,9493.9,11594,10499
2739,10357,9443.9,9494,11592,10499
2739,11099,9444,9494.1,11590,10500
2739.1,11672,9444,9494.2,11588,10500
2739.1,11176,9444.1,9494.2,11586,10501
2739.2,11026,9444.2,9494.3,11584,10501
2739.2,11057,9444.3,9494.4,11582,10502
2739.3,10840,9444.4,9494.4,11580,10502
2739.3,10598,9444.5,9494.5,11578,10503
2739.4,10804,9444.6,9494.6,11576,10503
2739.5,11794,9444.7,9494.6,11574,10504
2739.5,12147,9444.8,9494.6,11572,10504
2739.6,11383,9444.8,9494.7,11570,10504
2739.6,11025,9444.9,9494.7,11568,10505
2739.7,10921,9445,9494.7,11566,10505
2739.7,10406,9445.1,9494.7,11564,10506
2739.8,10062,9445.2,9494.7,11562,10506
2739.8,9931,9445.3,9494.7,11560,10507
2739.9,9856.5,9445.4,9494.7,11558,10507
2739.9,9841.1,9445.5,9494.7,11556,10508
2740,9303.4,9445.6,9494.7,11554,10508
2740.1,8983.1,9445.7,9492.2,11547,10504
2740.1,8893.1,9445.8,9489.6,11540,10500
2740.2,8950.3,9445.9,9486.9,11534,10495
2740.2,9122.3,9446,9484.3,11527,10491
2740.3,9541,9446.1,9481.7,11520,10486
2740.3,10233,9446.2,9479,11513,10482
2740.4,10629,9446.3,9476.3,11507,10478
2740.4,11053,9446.4,9473.7,11500,10473
2740.5,12670,9446.5,9471,11493,10469
2740.5,12904,9446.6,9468.3,11486,10465
2740.6,13263,9446.7,9465.6,11480,10460
2740.7,11829,9446.8,9463,11473,10456
2740.7,10481,9446.8,9460.3,11466,10451
2740.8,9280.4,9446.9,9457.5,11459,10447
2740.8,9068.8,9447,9454.8,11453,10443
2740.9,8929,9447.1,9452.1,11446,10438
2740.9,8721.5,9447.2,9449.4,11439,10434
2741,8582.9,9447.3,9446.7,11432,10429
2741,8673.3,9447.4,9443.9,11425,10425
2741.1,8764,9447.5,9441.2,11419,10421
2741.1,8806.1,9447.6,9438.4,11412,10416
2741.2,8808.7,9447.7,9435.7,11405,10412
2741.3,8775.8,9447.8,9432.9,11398,10407
2741.3,8736.7,9447.9,9430.1,11391,10403
2741.4,8648.9,9448,9427.3,11384,10399
2741.4,8605.1,9448.1,9424.5,11377,10394
2741.5,8691.8,9448.2,9421.7,11371,10390
2741.5,8788,9448.3,9418.9,11364,10385
2741.6,8898.4,9448.4,9416.1,11357,10381
2741.6,8750.8,9448.5,9413.3,11350,10376
2741.7,8790.1,9448.6,9410.5,11343,10372
2741.7,8755.6,9448.7,9407.7,11336,10367
2741.8,8961.6,9448.8,9404.8,11329,10363
2741.9,8908.5,9448.9,9402,11322,10359
2741.9,8969.2,9449,9399.1,11316,10354
2742,9009.7,9449.1,9396.3,11309,10350
2742,9077.6,9449.2,9393.4,11302,10345
2742.1,8915.9,9449.3,9390.5,11295,10341
2742.1,8712.7,9449.4,9387.6,11288,10336
2742.2,8592.1,9449.5,9384.8,11281,10332
2742.2,8556.3,9449.6,9381.9,11274,10327
2742.3,8437.7,9449.7,9379,11267,10323
2742.3,8315,9449.8,9376.1,11260,10318
2742.4,8277.5,9449.9,9373.1,11253,10314
2742.5,8431.3,9450,9370.2,11246,10309
2742.5,8516.5,9450.1,9367.3,11239,10305
2742.6,8275.2,9450.2,9364.4,11232,10300
2742.6,8803.4,9450.3,9361.4,11225,10296
2742.7,8444.3,9450.4,9358.5,11218,10291
2742.7,8589.1,9450.5,9355.5,11211,10287
2742.8,8761.1,9450.6,9352.6,11204,10282
2742.8,8928.4,9450.7,9349.6,11197,10278
2742.9,8950.2,9450.8,9346.6,11190,10273
2742.9,8928.4,9450.9,9343.6,11183,10269
2743,8901.7,9451,9340.6,11176,10264
2743.1,8915.3,9451.1,9337.6,11169,10260
2743.1,8846.1,9451.2,9334.6,11162,10255
2743.2,8915.2,9451.3,9331.6,11155,10251
2743.2,8954.5,9451.4,9328.6,11148,10246
2743.3,8887,9451.5,9325.6,11141,10242
2743.3,8844.7,9451.6,9322.5,11134,10237
2743.4,8723.8,9451.7,9319.5,11127,10233
2743.4,8635.4,9451.8,9316.5,11120,10228
2743.5,8724,9451.9,9313.4,11113,10224
2743.5,8937.4,9452,9310.3,11106,10219
2743.6,8637.5,9452.1,9307.3,11099,10215
2743.7,8833,9452.2,9304.2,11092,10210
2743.7,9074.6,9452.3,9301.1,11085,10205
2743.8,9107.4,9452.4,9298,11078,10201
2743.8,9308.3,9452.5,9294.9,11070,10196
2743.9,9493,9452.6,9291.8,11063,10192
2743.9,9633.4,9452.7,9288.7,11056,10187
2744,9644.3,9452.8,9285.6,11049,10183
2744,9563.2,9452.9,9281.7,11041,10177
2744.1,9518.6,9453,9277.7,11033,10170
2744.1,9442.4,9453.1,9273.7,11024,10164
2744.2,9354.4,9453.2,9269.7,11016,10157
2744.2,9389.7,9453.3,9265.6,11008,10151
2744.3,9386,9453.4,9261.6,10999,10145
2744.3,9347.1,9453.5,9257.6,10991,10138
2744.4,9347.1,9453.6,9253.5,10983,10132
2744.4,9347.8,9453.8,9249.5,10974,10126
2744.5,9290.6,9453.9,9245.4,10966,10119
2744.6,9299.1,9454,9241.4,10957,10113
2744.6,9347.9,9454.1,9237.3,10949,10106
2744.7,9325,9454.2,9233.3,10941,10100
2744.7,9222.6,9454.3,9229.2,10932,10094
2744.8,9170.6,9454.4,9225.2,10924,10087
2744.8,9039.9,9454.5,9221.1,10916,10081
2744.9,8801.9,9454.6,9217,10907,10075
2744.9,8893.1,9454.7,9213,10899,10068
2745,8970,9454.8,9208.9,10891,10062
2745,9103,9454.9,9204.8,10882,10055
2745.1,8920.2,9455,9200.7,10874,10049
2745.1,8798.5,9455.1,9196.6,10866,10043
2745.2,8818.1,9455.2,9192.5,10857,10036
2745.2,8905.2,9455.3,9188.5,10849,10030
2745.3,8967.5,9455.4,9184.4,10840,10024
2745.3,8986.7,9455.5,9180.3,10832,10017
2745.4,9124.9,9455.6,9176.2,10824,10011
2745.4,9043.5,9455.7,9172.1,10815,10004
2745.5,8960.1,9455.8,9167.9,10807,9998.1
2745.5,9184.7,9455.9,9163.8,10799,9991.7
2745.6,9450.7,9456,9159.7,10790,9985.3
2745.6,9580.2,9456.1,9155.6,10782,9979
2745.7,9519.4,9456.2,9151.5,10773,9972.6
2745.7,9846.8,9456.3,9147.3,10765,9966.2
2745.8,10251,9456.4,9143.2,10757,9959.9
2745.8,9518,9456.5,9139.1,10748,9953.5
2745.9,9025.4,9456.6,9134.9,10740,9947.1
2745.9,8822.5,9456.7,9130.8,10732,9940.8
2746,8517.9,9456.9,9126.7,10723,9934.4
2746,8082.4,9457,9122.5,10715,9928
2746.1,8217.8,9457.1,9118.4,10706,9921.7
2746.1,8073,9457.2,9114.2,10698,9915.3
2746.2,7926.9,9457.3,9110.1,10690,9909
2746.2,7754.3,9457.4,9105.9,10681,9902.6
2746.3,7682.4,9457.5,9101.7,10673,9896.2
2746.4,7749,9457.6,9097.6,10664,9889.9
2746.4,7513,9457.7,9093.4,10656,9883.5
2746.5,7507.2,9457.8,9089.2,10647,9877.1
2746.5,7507.2,9457.9,9085,10639,9870.8
2746.6,7802.5,9458,9080.9,10631,9864.4
2746.6,7711.5,9458.1,9076.7,10622,9858.1
2746.7,7743.4,9458.2,9072.5,10614,9851.7
2746.7,7795.6,9458.3,9068.3,10605,9845.4
2746.8,7931.5,9458.4,9064.1,10597,9839
2746.8,7970.3,9458.5,9059.9,10589,9832.6
2746.9,7886.5,9458.6,9055.7,10580,9826.3
2746.9,7861.3,9458.7,9051.5,10572,9819.9
2747,7922.2,9458.8,9047.3,10563,9813.6
2747,7986.7,9458.9,9043.1,10555,9807.2
2747.1,8280.5,9459,9038.9,10546,9800.9
2747.1,8207.3,9459.1,9034.6,10538,9794.5
2747.2,8310,9459.2,9030.4,10530,9788.2
2747.2,8256.2,9459.3,9026.2,10521,9781.8
2747.3,8324.2,9459.4,9022,10513,9775.5
2747.3,8407.3,9459.5,9017.7,10504,9769.1
2747.4,8778.6,9459.7,9013.5,10496,9762.8
2747.4,9082,9459.8,9009.3,10487,9756.4
2747.5,9178.6,9459.9,9005,10479,9750.1
2747.5,10433,9460,9000.8,10471,9743.7
2747.6,10762,9460.1,8996.5,10462,9737.4
2747.6,10972,9460.2,8992.3,10454,9731
2747.7,11079,9460.3,8988,10445,9724.7
2747.7,10735,9460.4,8983.8,10437,9718.3
2747.8,10330,9460.5,8979.7,10429,9711.9
2747.8,10038,9460.6,8975.7,10421,9705.5
2747.9,9308.5,9460.6,8971.6,10413,9699.1
2747.9,8582.3,9460.7,8967.6,10404,9692.8
2748,8219.1,9460.8,8963.5,10396,9686.4
2748,7795,9460.9,8960.5,10390,9682
2748.1,8020.3,9461,8957.5,10385,9677.7
2748.2,7979.3,9461.1,8954.5,10379,9673.4
2748.2,7742.3,9461.2,8951.6,10373,9669.2
2748.3,8505.6,9461.3,8948.6,10368,9664.9
2748.3,8716.5,9461.4,8945.7,10362,9660.7
2748.4,8659.2,9461.5,8942.7,10356,9656.4
2748.4,8610,9461.6,8939.8,10351,9652.2
2748.5,8241.2,9461.7,8936.8,10345,9648
2748.5,8459.7,9461.8,8933.9,10339,9643.7
2748.6,8576.5,9461.9,8930.9,10334,9639.5
2748.6,8750.7,9462,8928,10328,9635.2
2748.7,8904.5,9462.1,8925,10322,9631
2748.7,8747.8,9462.2,8922.1,10317,9626.8
2748.8,9127.6,9462.3,8919.1,10311,9622.5
2748.8,8857.4,9462.4,8916.2,10306,9618.3
2748.9,8800.6,9462.5,8913.3,10300,9614.1
2748.9,9501.8,9462.6,8910.3,10294,9609.9
2749,9728.2,9462.7,8907.4,10289,9605.7
2749,9732.7,9462.8,8904.5,10283,9601.4
2749.1,9849,9462.9,8901.5,10277,9597.2
2749.1,9626.2,9463,8898.6,10272,9593
2749.2,9075.6,9463.1,8895.4,10266,9588.4
2749.2,9084.1,9463.2,8892.1,10259,9583.7
2749.3,9083.4,9463.4,8888.8,10253,9579
2749.4,8669.7,9463.5,8885.6,10247,9574.3
2749.4,9100.2,9463.6,8882.3,10241,9569.6
2749.5,8604.2,9463.7,8879,10234,9564.9
2749.5,8740.2,9463.8,8875.8,10228,9560.2
2749.6,8838.4,9463.9,8872.5,10222,9555.5
2749.6,8927.3,9464,8869.3,10216,9550.8
2749.7,8942.5,9464.1,8866,10209,9546.1
2749.8,8953.8,9464.3,8862.7,10203,9541.4
2749.8,8932.7,9464.4,8859.5,10197,9536.8
2749.9,9154.1,9464.5,8856.2,10191,9532.1
2749.9,8975.9,9464.6,8853,10184,9527.4
2750,9115,9464.7,8849.8,10178,9522.8
2750,9044,9464.8,8846.5,10172,9518.1
2750.1,9044.1,9464.9,8843.3,10166,9513.4
2750.2,8950.1,9465,8840,10160,9508.8
2750.2,8883.1,9465.1,8836.8,10153,9504.1
2750.3,8796.5,9465.3,8833.6,10147,9499.5
2750.3,9127.2,9465.4,8830.3,10141,9494.8
2750.4,8791.1,9465.5,8827.1,10135,9490.2
2750.4,9081.1,9465.6,8823.9,10129,9485.5
2750.5,8844.2,9465.7,8820.6,10122,9480.9
2750.6,8966,9465.8,8817.4,10116,9476.2
2750.6,8794.8,9465.9,8814.2,10110,9471.6
2750.7,8914.2,9466,8811,10104,9466.9
2750.7,8779.5,9466.2,8807.8,10098,9462.3
2750.8,8726.2,9466.3,8804.6,10092,9457.7
2750.9,8876.7,9466.4,8801.3,10085,9453.1
2750.9,9039.8,9466.5,8798.1,10079,9448.4
2751,8997.2,9466.6,8794.9,10073,9443.8
2751,9079.7,9466.7,8791.7,10067,9439.2
2751.1,9231.4,9466.8,8788.5,10061,9434.6
2751.1,9342.2,9466.9,8785.3,10055,9430
2751.2,9327.9,9467,8782.1,10049,9425.3
2751.3,9324.1,9467.2,8778.9,10042,9420.7
2751.3,9388.1,9467.3,8775.7,10036,9416.1
2751.4,9370.1,9467.4,8772.5,10030,9411.5
2751.4,9337.4,9467.5,8769.3,10024,9406.9
2751.5,9332.9,9467.6,8766.1,10018,9402.3
2751.5,9199.6,9467.7,8762.9,10012,9397.7
2751.6,9010,9467.8,8759.8,10006,9393.1
2751.7,8887,9467.9,8756.6,9999.7,9388.6
2751.7,8875.6,9468.1,8753.4,9993.6,9384
2751.8,8903.8,9468.2,8750.2,9987.5,9379.4
2751.8,8861.4,9468.3,8747,9981.4,9374.8
2751.9,8911.1,9468.4,8743.9,9975.4,9370.2
2751.9,8917.2,9468.5,8740.7,9969.3,9365.7
2752,9035.5,9468.6,8737.6,9963.3,9361.2
2752.1,8901.2,9468.7,8736.7,9961.6,9361.1
2752.1,8867.4,9468.9,8735.9,9959.8,9361
2752.2,8935.8,9469,8735,9958.1,9360.9
2752.2,8981,9469.1,8734.2,9956.4,9360.8
2752.3,9021.6,9469.2,8733.3,9954.6,9360.7
2752.3,8959.5,9469.3,8732.5,9952.9,9360.6
2752.4,8942.3,9469.5,8731.7,9951.2,9360.5
2752.5,8812.6,9469.6,8730.8,9949.5,9360.4
2752.5,8765.3,9469.7,8730,9947.8,9360.3
2752.6,8731.8,9469.8,8729.2,9946.1,9360.2
2752.6,8692.1,9469.9,8728.3,9944.4,9360.1
2752.7,8622.1,9470.1,8727.5,9942.7,9360
2752.7,8726.4,9470.2,8726.7,9941,9359.9
2752.8,8573.8,9470.3,8725.9,9939.3,9359.8
2752.9,8256,9470.4,8725.1,9937.6,9359.7
2752.9,8308.7,9470.6,8724.3,9936,9359.7
2753,8348.5,9470.7,8723.5,9934.3,9359.6
2753,8381.6,9470.8,8722.7,9932.6,9359.5
2753.1,8418.6,9470.9,8721.9,9931,9359.4
2753.2,8482.2,9471,8721.1,9929.3,9359.3
2753.2,8544,9471.2,8720.3,9927.7,9359.3
2753.3,8531.9,9471.3,8719.5,9926,9359.2
2753.3,8584.9,9471.4,8718.7,9924.4,9359.1
2753.4,8612.4,9471.5,8717.9,9922.7,9359
2753.4,8661.4,9471.7,8717.2,9921.1,9359
2753.5,8715.7,9471.8,8716.4,9919.5,9358.9
2753.6,8737,9471.9,8715.6,9917.9,9358.8
2753.6,8706.5,9472,8714.8,9916.2,9358.7
2753.7,8472.6,9472.1,8714.1,9914.6,9358.7
2753.7,8477.7,9472.3,8713.3,9913,9358.6
2753.8,8493,9472.4,8712.5,9911.4,9358.6
2753.8,8338.6,9472.5,8711.8,9909.8,9358.5
2753.9,8329.7,9472.6,8711,9908.2,9358.4
2754,8293.1,9472.7,8710.3,9906.6,9358.4
2754,8228.7,9472.9,8709.5,9905.1,9358.3
2754.1,8521.8,9473,8708.8,9903.5,9358.3
2754.1,8588.8,9473.1,8708,9901.9,9358.2
2754.2,8717.7,9473.2,8707.3,9900.3,9358.1
2754.2,8574.7,9473.4,8706.5,9898.8,9358.1
2754.3,8595.6,9473.5,8705.8,9897.2,9358
2754.4,8569.4,9473.6,8705.1,9895.6,9358
2754.4,8797.9,9473.7,8704.3,9894.1,9357.9
2754.5,8749.8,9473.8,8703.6,9892.5,9357.9
2754.5,8749.8,9474,8702.9,9891,9357.8
2754.6,8775.5,9474.1,8702.2,9889.5,9357.8
2754.6,8845.1,9474.2,8701.5,9887.9,9357.8
2754.7,8785.8,9474.3,8700.7,9886.4,9357.7
2754.8,8896,9474.4,8700.1,9884.9,9357.7
2754.8,8842.4,9474.6,8699.4,9883.6,9357.6
2754.9,8823.6,9474.7,8698.8,9882.3,9357.6
2754.9,8681.4,9474.8,8698.2,9880.9,9357.6
2755,8682.7,9474.9,8697.6,9879.6,9357.5
2755,8744.9,9475,8697,9878.3,9357.5
2755.1,8865.7,9475.1,8696.4,9877,9357.5
2755.1,8777.9,9475.2,8695.8,9875.7,9357.5
2755.2,8846.9,9475.3,8695.1,9874.4,9357.4
2755.2,8926.8,9475.4,8694.5,9873.1,9357.4
2755.3,8929.9,9475.5,8693.9,9871.8,9357.4
2755.3,8939.7,9475.6,8693.3,9870.5,9357.4
2755.4,8898.2,9475.7,8692.7,9869.2,9357.3
2755.4,8871.1,9475.8,8692.2,9867.9,9357.3
2755.5,8864.7,9475.9,8691.6,9866.6,9357.3
2755.5,8877.8,9476,8691,9865.3,9357.3
2755.6,8842.1,9476.2,8690.4,9864,9357.2
2755.6,8836,9476.3,8689.8,9862.7,9357.2
2755.7,8786.4,9476.4,8689.2,9861.5,9357.2
2755.7,8637,9476.5,8688.6,9860.2,9357.2
2755.8,8569.4,9476.6,8688.1,9858.9,9357.2
2755.8,8435.9,9476.7,8687.5,9857.7,9357.2
2755.9,8500.4,9476.8,8686.9,9856.4,9357.2
2755.9,8570.1,9476.9,8686.3,9855.2,9357.2
2756,8579.6,9477,8685.8,9853.9,9357.1
2756,8600.8,9477.1,8686,9853.9,9358.2
2756.1,8617.6,9477.2,8687.2,9855.4,9360.7
2756.1,8696.2,9477.4,8688.4,9857,9363.2
2756.2,8676.1,9477.5,8689.7,9858.5,9365.7
2756.2,8593.7,9477.6,8690.9,9860.1,9368.2
2756.3,8551,9477.7,8692.1,9861.6,9370.6
2756.3,8551.1,9477.8,8693.4,9863.2,9373.1
2756.4,8536.8,9477.9,8694.6,9864.8,9375.6
2756.4,8542.1,9478,8695.9,9866.3,9378.1
2756.5,8530.6,9478.1,8697.1,9867.9,9380.6
2756.5,8471.8,9478.3,8698.4,9869.5,9383.1
2756.6,8468.4,9478.4,8699.6,9871.1,9385.6
2756.6,8507.1,9478.5,8700.9,9872.7,9388.1
2756.7,8510.8,9478.6,8702.1,9874.3,9390.6
2756.7,8526.4,9478.7,8703.4,9875.9,9393.1
2756.8,8513.7,9478.8,8704.6,9877.5,9395.6
2756.8,8543,9478.9,8705.9,9879.1,9398.1
2756.9,8583.7,9479.1,8707.1,9880.7,9400.6
2756.9,8585.5,9479.2,8708.4,9882.3,9403.1
2757,8534.3,9479.3,8709.7,9883.9,9405.6
2757,8558.1,9479.4,8710.9,9885.5,9408.1
2757.1,8666.4,9479.5,8712.2,9887.1,9410.6
2757.1,8515.9,9479.6,8713.5,9888.8,9413.2
2757.2,8465.9,9479.7,8714.8,9890.4,9415.7
2757.2,8516.8,9479.9,8716.1,9892,9418.2
2757.3,8461.9,9480,8717.3,9893.7,9420.7
2757.3,8467.6,9480.1,8718.6,9895.3,9423.2
2757.4,8438.8,9480.2,8719.9,9897,9425.8
2757.4,8470.2,9480.3,8721.2,9898.6,9428.3
2757.5,8392.5,9480.4,8722.5,9900.3,9430.8
2757.5,8512.6,9480.5,8723.8,9901.9,9433.3
2757.6,8411.3,9480.7,8725.1,9903.6,9435.9
2757.6,8658.9,9480.8,8726.4,9905.3,9438.4
2757.7,8647,9480.9,8727.7,9907,9440.9
2757.7,8652.9,9481,8729,9908.6,9443.5
2757.8,8655.6,9481.1,8730.3,9910.3,9446
2757.8,8642.2,9481.2,8731.6,9912,9448.6
2757.9,8504.8,9481.3,8732.9,9913.7,9451.1
2757.9,8525.1,9481.5,8734.2,9915.4,9453.6
2758,8537.3,9481.6,8735.5,9917.1,9456.2
2758,8625.3,9481.7,8736.8,9918.8,9458.7
2758.1,8633.5,9481.8,8738.1,9920.5,9461.3
2758.1,8685.2,9481.9,8739.5,9922.2,9463.8
2758.2,8743.4,9482,8740.8,9923.9,9466.4
2758.2,8727,9482.1,8742.1,9925.6,9468.9
2758.3,8697.4,9482.3,8743.4,9927.4,9471.5
2758.3,8747.2,9482.4,8744.8,9929.1,9474
2758.4,8705.4,9482.5,8746.1,9930.8,9476.6
2758.4,8748.3,9482.6,8747.4,9932.6,9479.1
2758.5,8744.8,9482.7,8748.8,9934.3,9481.7
2758.5,8713,9482.8,8750.1,9936,9484.3
2758.6,8756.8,9482.9,8751.5,9937.8,9486.8
2758.6,8890.8,9483.1,8752.8,9939.5,9489.4
2758.7,9164.1,9483.2,8754.1,9941.3,9492
2758.8,9259.8,9483.3,8755.5,9943.1,9494.5
2758.8,9898.1,9483.4,8756.8,9944.8,9497.1
2758.9,10261,9483.5,8758.2,9946.6,9499.7
2758.9,10300,9483.6,8759.6,9948.4,9502.3
2759,9856.7,9483.7,8760.9,9950.1,9504.8
2759,9666.1,9483.9,8762.3,9951.9,9507.4
2759.1,9410.6,9484,8763.6,9953.7,9510
2759.1,9116.6,9484.1,8765,9955.5,9512.6
2759.2,8920.1,9484.2,8766.4,9957.3,9515.2
2759.2,8801.4,9484.3,8767.7,9959.1,9517.7
2759.3,8760.5,9484.4,8769.1,9960.9,9520.3
2759.3,8680.3,9484.5,8770.5,9962.7,9522.9
2759.4,8671.5,9484.7,8771.9,9964.5,9525.5
2759.4,8709.5,9484.8,8773.2,9966.3,9528.1
2759.5,8600.4,9484.9,8774.6,9968.1,9530.7
2759.5,8647.2,9485,8776,9969.9,9533.3
2759.6,8728.2,9485.1,8777.4,9971.8,9535.9
2759.6,8786.5,9485.2,8778.8,9973.6,9538.5
2759.7,8858.6,9485.3,8780.2,9975.4,9541.1
2759.7,8811.1,9485.5,8781.7,9977.4,9543.9
2759.8,8720.5,9485.6,8783.3,9979.5,9546.9
2759.8,8692.3,9485.7,8784.9,9981.6,9549.9
2759.9,8658.1,9485.9,8786.5,9983.7,9552.8
2759.9,8702.5,9486,8788,9985.8,9555.8
2760,8783.9,9486.1,8789.7,9988,9558.8
2760.1,8948.6,9486.3,8792.5,9991.8,9562.1
2760.1,9095.6,9486.4,8795.4,9995.5,9565.4
2760.2,9166.8,9486.6,8798.2,9999.2,9568.7
2760.2,9209.1,9486.8,8801,10003,9572
2760.3,9321.4,9486.9,8803.9,10007,9575.3
2760.3,9405.8,9487.1,8806.7,10010,9578.7
2760.4,9295.9,9487.3,8809.6,10014,9582
2760.5,9690.7,9487.4,8812.4,10018,9585.3
2760.5,10091,9487.6,8815.3,10022,9588.6
2760.6,10475,9487.7,8818.1,10025,9592
2760.6,10576,9487.9,8821,10029,9595.3
2760.7,10853,9488.1,8823.8,10033,9598.7
2760.7,11073,9488.2,8826.7,10037,9602
2760.8,11592,9488.4,8829.5,10041,9605.4
2760.9,11450,9488.6,8832.4,10044,9608.7
2760.9,10798,9488.7,8835.3,10048,9612.1
2761,10740,9488.9,8838.1,10052,9615.4
2761,10965,9489,8841,10056,9618.8
2761.1,10821,9489.2,8843.9,10059,9622.1
2761.2,10641,9489.4,8846.7,10063,9625.5
2761.2,10524,9489.5,8849.6,10067,9628.9
2761.3,10178,9489.7,8852.5,10071,9632.2
2761.3,10009,9489.9,8855.3,10075,9635.6
2761.4,9677.4,9490,8858.2,10079,9639
2761.4,9520.5,9490.2,8861.1,10082,9642.4
2761.5,9502.4,9490.4,8864,10086,9645.8
2761.6,9268.5,9490.5,8866.9,10090,9649.1
2761.6,9665,9490.7,8869.7,10094,9652.5
2761.7,9509.1,9490.8,8872.6,10098,9655.9
2761.7,9444.1,9491,8875.5,10102,9659.3
2761.8,9668.5,9491.2,8878.4,10105,9662.7
2761.8,9411,9491.3,8881.3,10109,9666.1
2761.9,9132.4,9491.5,8884.2,10113,9669.5
2762,9169.9,9491.7,8887.1,10117,9672.9
2762,8716.9,9491.8,8890,10121,9676.3
2762.1,8450.6,9492,8892.9,10125,9679.8
2762.1,8214.7,9492.2,8895.8,10129,9683.2
2762.2,8038.5,9492.3,8898.7,10133,9686.6
2762.2,7902.4,9492.5,8901.6,10136,9690
2762.3,8004.9,9492.6,8904.5,10140,9693.4
2762.4,8009,9492.8,8907.4,10144,9696.9
2762.4,8198,9493,8910.3,10148,9700.3
2762.5,8187.1,9493.1,8913.2,10152,9703.7
2762.5,7963.7,9493.3,8916.2,10156,9707.2
2762.6,7975.4,9493.5,8919.1,10160,9710.6
2762.6,8052.5,9493.6,8922,10164,9714
2762.7,7920.5,9493.8,8924.9,10168,9717.5
2762.8,7868.5,9493.9,8927.8,10172,9720.9
2762.8,7974,9494.1,8930.8,10176,9724.4
2762.9,8025.8,9494.3,8933.7,10180,9727.9
2762.9,8059.5,9494.4,8936.6,10183,9731.3
2763,8043.8,9494.6,8939.5,10187,9734.8
2763,7915.1,9494.8,8942.5,10191,9738.2
2763.1,7924.5,9494.9,8945.4,10195,9741.7
2763.2,7933.2,9495.1,8948.3,10199,9745.2
2763.2,7768,9495.3,8951.3,10203,9748.6
2763.3,7771.8,9495.4,8954.2,10207,9752.1
2763.3,7738.8,9495.6,8957.2,10211,9755.6
2763.4,7655.6,9495.7,8960.1,10215,9759.1
2763.4,7742.2,9495.9,8963.1,10219,9762.6
2763.5,7809.5,9496.1,8966,10223,9766
2763.6,7788.4,9496.2,8969,10227,9769.5
2763.6,7912.2,9496.4,8971.9,10231,9773
2763.7,7898.2,9496.6,8974.9,10235,9776.5
2763.7,7981.8,9496.7,8977.8,10239,9780
2763.8,7958.8,9496.9,8980.8,10243,9783.5
2763.9,7991.5,9497.1,8983.7,10247,9787
2763.9,8111.9,9497.2,8986.7,10251,9790.5
2764,8006.3,9497.4,8989.6,10255,9794.1
2764,8217.8,9497.5,8992.8,10260,9797.5
2764.1,8290.4,9497.7,8996.1,10264,9800.8
2764.1,8263,9497.9,8999.4,10268,9804.1
2764.2,8397.6,9498.1,9002.7,10273,9807.4
2764.3,8499,9498.2,9006,10277,9810.7
2764.3,8355.8,9498.4,9009.3,10282,9814.1
2764.4,8381.1,9498.6,9012.6,10286,9817.4
2764.4,8441.1,9498.7,9015.9,10291,9820.7
2764.5,8558.2,9498.9,9019.2,10295,9824
2764.5,8790.9,9499.1,9022.5,10300,9827.3
2764.6,8833.4,9499.3,9025.8,10304,9830.6
2764.7,8921.6,9499.4,9029.1,10309,9833.9
2764.7,8909.3,9499.6,9032.4,10313,9837.2
2764.8,8842.8,9499.8,9035.7,10318,9840.5
2764.8,8763.2,9499.9,9039,10322,9843.8
2764.9,8696.5,9500.1,9042.3,10327,9847.1
2764.9,8644.1,9500.3,9045.7,10331,9850.4
2765,8503.9,9500.4,9049,10336,9853.7
2765.1,8343.1,9500.6,9052.3,10340,9857
2765.1,8342.6,9500.8,9055.6,10345,9860.3
2765.2,8259.8,9501,9058.9,10349,9863.6
2765.2,8123.4,9501.1,9062.2,10354,9866.9
2765.3,8396.5,9501.3,9065.5,10358,9870.2
2765.3,7174,9501.5,9068.6,10362,9873.4
2765.4,7252.4,9501.6,9071.8,10367,9876.5
2765.5,7378.8,9501.8,9075,10371,9879.7
2765.5,7497.1,9502,9078.1,10375,9882.8
2765.6,7594.3,9502.1,9081.3,10380,9886
2765.6,7673.2,9502.3,9084.4,10384,9889.1
2765.7,7747.8,9502.4,9087.6,10388,9892.3
2765.7,7817,9502.6,9090.7,10392,9895.4
2765.8,7369.9,9502.8,9093.9,10397,9898.6
2765.8,7819.6,9502.9,9097.1,10401,9901.7
2765.9,8183.7,9503.1,9100.2,10405,9904.9
2765.9,8232.5,9503.3,9103.4,10410,9908
2766,8226.9,9503.4,9106.5,10414,9911.2
2766.1,8168,9503.6,9109.7,10418,9914.3
2766.1,8206.2,9503.7,9112.9,10422,9917.4
2766.2,8265.7,9503.9,9116,10427,9920.6
2766.2,8396.4,9504.1,9119.2,10431,9923.7
2766.3,8419.5,9504.2,9122.3,10435,9926.9
2766.3,8409.4,9504.4,9125.5,10440,9930
2766.4,8624.8,9504.6,9128.7,10444,9933.2
2766.4,8691.4,9504.7,9131.8,10448,9936.3
2766.5,8785.2,9504.9,9135,10453,9939.4
2766.6,8879.8,9505.1,9138.1,10457,9942.6
2766.6,8887.7,9505.2,9141.3,10461,9945.7
2766.7,8907,9505.4,9144.4,10465,9948.9
2766.7,8963.2,9505.5,9147.6,10470,9952
2766.8,8902.1,9505.7,9150.8,10474,9955.1
2766.8,8776.7,9505.9,9153.9,10478,9958.3
2766.9,8777.7,9506,9157.1,10483,9961.4
2766.9,8782.5,9506.2,9160.2,10487,9964.5
2767,8854.8,9506.4,9163.4,10491,9967.7
2767,8986.9,9506.5,9166.5,10496,9970.8
2767.1,8995.5,9506.7,9169.7,10500,9973.9
2767.2,8867.1,9506.9,9172.8,10504,9977.1
2767.2,8840.9,9507,9176,10509,9980.2
2767.3,8939.3,9507.2,9179.2,10513,9983.3
2767.3,9097.2,9507.3,9182.3,10517,9986.5
2767.4,9153.8,9507.5,9185.5,10521,9989.6
2767.4,9158.2,9507.7,9188.6,10526,9992.7
2767.5,8960.1,9507.8,9191.8,10530,9995.8
2767.5,8708.6,9508,9194.9,10534,9999
2767.6,8675.8,9508.2,9198.1,10539,10002
2767.7,8793.9,9508.3,9201.2,10543,10005
2767.7,8834.6,9508.5,9204.4,10547,10008
2767.8,8950,9508.7,9207.6,10552,10011
2767.8,8920.2,9508.8,9210.7,10556,10015
2767.9,9117.7,9509,9213.9,10560,10018
2767.9,9395.5,9509.1,9217,10565,10021
2768,9200.8,9509.3,9220.2,10569,10024
2768,9058.2,9509.5,9223,10573,10027
2768.1,8951.5,9509.6,9225.7,10576,10031
2768.1,8054.4,9509.8,9228.4,10580,10034
2768.2,8205.4,9510,9231.1,10583,10037
2768.3,8505.1,9510.2,9233.8,10587,10041
2768.3,8455.4,9510.3,9236.5,10590,10044
2768.4,8593.8,9510.5,9239.1,10594,10047
2768.4,8683.4,9510.7,9241.8,10598,10051
2768.5,8826.1,9510.8,9244.5,10601,10054
2768.5,8895,9511,9247.2,10605,10057
2768.6,8878,9511.2,9249.8,10608,10061
2768.6,9003.3,9511.3,9252.5,10612,10064
2768.7,9260.6,9511.5,9255.2,10615,10067
2768.8,9492.5,9511.7,9257.9,10619,10071
2768.8,9539.7,9511.9,9260.5,10622,10074
2768.9,9147.6,9512,9263.2,10626,10077
2768.9,8944.3,9512.2,9265.8,10629,10081
2769,8747.9,9512.4,9268.5,10633,10084
2769,8646.4,9512.5,9271.2,10636,10087
2769.1,8577.3,9512.7,9273.8,10640,10090
2769.1,8620.7,9512.9,9276.5,10643,10094
2769.2,8700,9513,9279.1,10647,10097
2769.2,8818.4,9513.2,9281.8,10650,10100
2769.3,8925.7,9513.4,9284.4,10654,10104
2769.4,8947.7,9513.6,9287.1,10657,10107
2769.4,9206.1,9513.7,9289.7,10660,10110
2769.5,9360.7,9513.9,9292.4,10664,10113
2769.5,9374.3,9514.1,9295,10667,10117
2769.6,9149.3,9514.2,9297.6,10671,10120
2769.6,9133.4,9514.4,9300.3,10674,10123
2769.7,8908.6,9514.6,9302.9,10678,10126
2769.7,8779.4,9514.7,9305.5,10681,10130
2769.8,8701.6,9514.9,9308.2,10685,10133
2769.9,8717.4,9515.1,9310.8,10688,10136
2769.9,8794.3,9515.3,9313.4,10692,10139
2770,8596.4,9515.4,9316.1,10695,10142
2770,8575.3,9515.6,9318.7,10698,10146
2770.1,8297.9,9515.8,9321.3,10702,10149
2770.1,8378.5,9515.9,9323.9,10705,10152
2770.2,8374.5,9516.1,9326.5,10709,10155
2770.2,8252.9,9516.3,9329.2,10712,10158
2770.3,8765.2,9516.5,9331.8,10715,10162
2770.3,9010.3,9516.6,9334.4,10719,10165
2770.4,8941.2,9516.8,9337,10722,10168
2770.5,9096.4,9517,9339.6,10726,10171
2770.5,8994.1,9517.1,9342.2,10729,10174
2770.6,9332.1,9517.3,9344.8,10732,10178
2770.6,8979.3,9517.5,9347.4,10736,10181
2770.7,8792,9517.6,9350,10739,10184
2770.7,8926.4,9517.8,9352.7,10743,10187
2770.8,9483.4,9518,9355.7,10747,10191
2770.9,9521.6,9518.2,9358.8,10751,10194
2770.9,8863.1,9518.4,9361.9,10755,10198
2771,8453.9,9518.6,9364.9,10759,10202
2771.1,8299.8,9518.8,9368,10763,10206
2771.1,8467.9,9519,9371.1,10767,10209
2771.2,8387.4,9519.2,9374.1,10771,10213
2771.3,8266,9519.4,9377.2,10775,10217
2771.3,8165.6,9519.6,9380.2,10778,10220
2771.4,8132,9519.8,9383.3,10782,10224
2771.4,7949.1,9520,9386.3,10786,10228
2771.5,7856.7,9520.2,9389.4,10790,10231
2771.6,7751.6,9520.4,9392.4,10794,10235
2771.6,7795.1,9520.6,9395.4,10798,10239
2771.7,7738.6,9520.8,9398.5,10802,10242
2771.8,7617.3,9521,9401.5,10806,10246
2771.8,7576.3,9521.2,9404.5,10810,10250
2771.9,7585.8,9521.4,9407.6,10814,10253
2772,7716.3,9521.6,9410.6,10818,10257
2772,7725.1,9521.9,9413,10820,10260
2772.1,7636.5,9528.4,9444,10797,10295
2772.2,7747.3,9528.6,9444.9,10798,10298
2772.2,7671.3,9528.8,9445.9,10798,10301
2772.3,7576.5,9529,9446.8,10799,10304
2772.4,7518.4,9529.3,9447.7,10799,10306
2772.4,7569.5,9529.5,9448.7,10800,10309
2772.5,7661,9529.7,9449.6,10800,10311
2772.6,7743.5,9529.9,9450.5,10801,10314
2772.6,7727,9530.1,9451.3,10801,10317
2772.7,7567.5,9530.3,9452.2,10802,10319
2772.7,7509,9530.6,9453.1,10802,10322
2772.8,7448,9530.8,9453.9,10803,10324
2772.9,7427.7,9531,9454.8,10803,10327
2772.9,7472.9,9531.2,9455.6,10803,10329
2773,7453.1,9531.4,9456.5,10804,10331
2773.1,7442.6,9531.7,9457.3,10804,10334
2773.1,7441.7,9531.9,9458.1,10804,10336
2773.2,7417.5,9532.1,9458.9,10804,10338
2773.3,7808.6,9532.3,9459.7,10805,10341
2773.3,8299.6,9532.5,9460.4,10805,10343
2773.4,8638.4,9532.7,9461.2,10805,10345
2773.5,8851.6,9533,9461.9,10805,10347
2773.5,9150,9533.2,9462.7,10805,10349
2773.6,9394.4,9533.4,9463.4,10805,10351
2773.7,9387.8,9533.6,9464.1,10805,10353
2773.7,8709.3,9533.8,9464.9,10805,10355
2773.8,8068.2,9534,9465.6,10805,10357
2773.9,7943.7,9534.3,9466.2,10805,10359
2773.9,7855.9,9534.5,9466.9,10805,10361
2774,7712.9,9534.7,9467.6,10805,10363
2774,7640.5,9534.9,9468.3,10805,10365
2774.1,7503,9535.1,9468.9,10805,10367
2774.2,7523.2,9535.4,9469.6,10805,10369
2774.2,7507.5,9535.6,9470.2,10805,10371
2774.3,7524.1,9535.8,9470.8,10805,10372
2774.4,7537.2,9536,9471.4,10805,10374
2774.4,7556.1,9536.2,9472,10804,10376
2774.5,7563.8,9536.4,9472.6,10804,10377
2774.6,7626.3,9536.7,9473.2,10804,10379
2774.6,7667.4,9536.9,9473.8,10804,10381
2774.7,7630.8,9537.1,9474.3,10803,10382
2774.8,7725.5,9537.3,9474.9,10803,10384
2774.8,7719.6,9537.5,9475.4,10803,10385
2774.9,7732.5,9537.8,9475.9,10802,10387
2775,7716.4,9538,9476.4,10802,10388
2775,7777.5,9538.2,9476.9,10801,10390
2775.1,7913.5,9538.4,9477.4,10801,10391
2775.2,8017,9538.6,9477.9,10800,10392
2775.2,8043.1,9538.8,9478.4,10800,10394
2775.3,8029.5,9539.1,9478.9,10799,10395
2775.3,8103.4,9539.3,9479.3,10799,10396
2775.4,8105,9539.5,9479.8,10798,10398
2775.5,8227.2,9539.7,9480.2,10798,10399
2775.5,8264.2,9539.9,9480.6,10797,10400
2775.6,8174.7,9540.2,9481,10796,10401
2775.7,8191.6,9540.4,9481.5,10796,10402
2775.7,8166.4,9540.6,9481.8,10795,10403
2775.8,8144.8,9540.8,9482.2,10794,10404
2775.9,8094.4,9541,9482.6,10794,10405
2775.9,7963.3,9541.2,9483,10793,10406
2776,7855.5,9541.5,9483.3,10792,10407
2776.1,7842.2,9541.7,9482.7,10789,10406
2776.1,7933.6,9541.9,9482.1,10785,10404
2776.2,7856.1,9542.1,9481.4,10781,10402
2776.3,7821.9,9542.4,9480.8,10778,10400
2776.3,7907.7,9542.6,9480.2,10774,10398
2776.4,7906.1,9542.8,9479.6,10771,10396
2776.5,7909.8,9543,9478.9,10767,10394
2776.5,7886,9543.3,9478.3,10764,10392
2776.6,8039.9,9543.5,9477.6,10760,10390
2776.6,8162.2,9543.7,9477,10757,10388
2776.7,8175.8,9543.9,9476.4,10753,10386
2776.8,7578.9,9544.2,9475.7,10749,10384
2776.8,7196.3,9544.4,9475.1,10746,10382
2776.9,6751.7,9544.6,9474.5,10742,10380
2777,7296.6,9544.8,9473.8,10738,10378
2777,6904.1,9545.1,9473.2,10735,10376
2777.1,6533,9545.3,9472.5,10731,10374
2777.2,6427.2,9545.5,9471.9,10728,10372
2777.2,6077.4,9545.7,9471.3,10724,10371
2777.3,7206.1,9545.9,9470.7,10721,10369
2777.3,7132.5,9546.1,9470.1,10718,10367
2777.4,8115.8,9546.3,9469.6,10715,10365
2777.5,7393.6,9546.5,9469,10711,10363
2777.5,7976,9546.7,9468.4,10708,10361
2777.6,8560.3,9546.9,9467.8,10705,10360
2777.6,7828,9547.1,9467.3,10701,10358
2777.7,7836.7,9547.3,9466.7,10698,10356
2777.8,7302.6,9547.5,9466.1,10695,10354
2777.8,6560.7,9547.7,9465.5,10692,10352
2777.9,6252.5,9547.9,9465,10688,10350
2777.9,6135.7,9548.1,9464.4,10685,10348
2778,6487.9,9548.3,9463.8,10682,10347
2778,7067.1,9548.5,9463.2,10678,10345
2778.1,7497.8,9548.7,9462.6,10675,10343
2778.2,7982.3,9548.9,9462,10672,10341
2778.2,8561.2,9549.1,9461.5,10668,10339
2778.3,8581.5,9549.3,9460.9,10665,10337
2778.3,9448.3,9549.6,9460.3,10662,10335
2778.4,9674.7,9549.8,9459.7,10659,10333
2778.4,9539.2,9550,9459.1,10655,10331
2778.5,9465.2,9550.2,9458.5,10652,10329
2778.6,9287.9,9550.4,9458,10649,10327
2778.6,9372.1,9550.6,9457.4,10645,10325
2778.7,9525.8,9550.8,9456.8,10642,10323
2778.7,9842.7,9551,9456.2,10638,10321
2778.8,9899.4,9551.2,9455.6,10635,10320
2778.9,9456.3,9551.4,9455,10632,10318
2778.9,8578.2,9551.6,9454.4,10628,10316
2779,7627.7,9551.8,9453.8,10625,10314
2779,5955,9552,9453.2,10622,10312
2779.1,5702.5,9552.2,9452.7,10618,10310
2779.1,5562.3,9552.4,9452.1,10615,10308
2779.2,5988.4,9552.6,9451.5,10611,10306
2779.3,5923.6,9552.8,9450.9,10608,10304
2779.3,5246.5,9553,9450.3,10605,10301
2779.4,4983.8,9553.2,9449.7,10601,10299
2779.4,4982.6,9553.4,9449.1,10598,10297
2779.5,5773.5,9553.6,9448.5,10594,10295
2779.6,6863.6,9553.8,9447.9,10591,10293
2779.6,7547.6,9554,9447.3,10588,10291
2779.7,8592.3,9554.2,9446.7,10584,10289
2779.7,7961.2,9554.4,9446.1,10581,10287
2779.8,7412.4,9554.6,9445.5,10577,10285
2779.8,7712.9,9554.8,9444.9,10574,10283
2779.9,7742.3,9555,9444.3,10570,10281
2780,7022.9,9555.2,9443.7,10567,10279
2780,7228.3,9555.4,9443,10563,10276
2780.1,7675,9555.6,9442.2,10559,10273
2780.1,7642.5,9555.8,9441.3,10555,10270
2780.2,7593.8,9556,9440.4,10551,10267
2780.2,7333.9,9556.2,9439.5,10547,10264
2780.3,7178.1,9556.4,9438.6,10542,10261
2780.4,7143.9,9556.6,9437.8,10538,10258
2780.4,7085.3,9556.8,9436.9,10534,10255
2780.5,7199.3,9557.1,9436.1,10530,10252
2780.5,7204.9,9557.3,9435.2,10526,10249
2780.6,6337.9,9557.5,9434.4,10522,10246
2780.7,5805.7,9557.7,9433.6,10518,10243
2780.7,5580.6,9557.9,9432.8,10514,10240
2780.8,6164.4,9558.1,9432,10510,10237
2780.8,7222.1,9558.3,9431.1,10506,10234
2780.9,8068.4,9558.5,9430.3,10502,10231
2780.9,8534.7,9558.7,9429.6,10498,10228
2781,8754.3,9558.9,9428.8,10494,10225
2781.1,8750.4,9559.1,9428,10490,10222
2781.1,8714,9559.3,9427.2,10486,10219
2781.2,8630.5,9559.5,9426.5,10482,10217
2781.2,8593.8,9559.8,9425.7,10478,10214
2781.3,8546.3,9560,9424.9,10474,10211
2781.4,8632.2,9560.2,9424.2,10470,10208
2781.4,8901.4,9560.4,9423.5,10466,10205
2781.5,9311.8,9560.6,9422.7,10462,10203
2781.5,9873.2,9560.8,9422,10458,10200
2781.6,10369,9561,9421.3,10454,10197
2781.6,10439,9561.2,9420.6,10450,10194
2781.7,10401,9561.4,9419.9,10447,10192
2781.8,10410,9561.6,9419.2,10443,10189
2781.8,10267,9561.8,9418.5,10439,10187
2781.9,10273,9562,9417.8,10435,10184
2781.9,10332,9562.2,9417.1,10431,10181
2782,10364,9562.4,9416.5,10428,10179
2782,10385,9562.7,9415.8,10424,10176
2782.1,10633,9562.9,9415.1,10420,10174
2782.2,10831,9563.1,9414.5,10416,10171
2782.2,10926,9563.3,9413.8,10413,10168
2782.3,10774,9563.5,9413.2,10409,10166
2782.3,10540,9563.7,9412.6,10405,10163
2782.4,10262,9563.9,9411.9,10402,10161
2782.5,9806.6,9564.1,9411.3,10398,10159
2782.5,9063.4,9564.3,9410.7,10394,10156
2782.6,8635.2,9564.5,9410.1,10391,10154
2782.6,8856.5,9564.7,9409.5,10387,10151
2782.7,9671.3,9564.9,9408.9,10383,10149
2782.7,10007,9565.1,9408.4,10380,10147
2782.8,10142,9565.4,9407.8,10376,10144
2782.9,9791,9565.6,9407.2,10373,10142
2782.9,9156.2,9565.8,9406.6,10369,10140
2783,9168.6,9566,9406.1,10365,10137
2783,9073.4,9566.2,9405.5,10362,10135
2783.1,9290.6,9566.4,9404.9,10358,10132
2783.2,9413.1,9566.7,9404.3,10354,10130
2783.2,9475.6,9566.9,9403.8,10350,10127
2783.3,9665.9,9567.1,9403.2,10347,10125
2783.3,10125,9567.3,9402.7,10343,10123
2783.4,10388,9567.5,9402.1,10339,10120
2783.5,10252,9567.8,9401.6,10336,10118
2783.5,10039,9568,9401.1,10332,10116
2783.6,9753.9,9568.2,9400.6,10328,10114
2783.7,9560.8,9568.4,9400,10325,10111
2783.7,9123.1,9568.7,9399.5,10321,10109
2783.8,8651.8,9568.9,9399,10317,10107
2783.8,8447.7,9569.1,9398.6,10314,10105
2783.9,8333.9,9569.3,9398.1,10310,10102
2784,7936.9,9569.5,9397.6,10307,10100
2784,8000.4,9569.8,9397.2,10304,10099
2784.1,7719.3,9570,9396.9,10302,10099
2784.2,7682,9570.2,9396.7,10299,10099
2784.2,7588.1,9570.5,9396.4,10297,10098
2784.3,8732.7,9570.7,9396.1,10295,10098
2784.3,11088,9570.9,9395.9,10293,10098
2784.4,11275,9571.2,9395.6,10291,10098
2784.5,11175,9571.4,9395.4,10288,10098
2784.5,11902,9571.6,9395.2,10286,10098
2784.6,9847.6,9571.8,9395,10284,10098
2784.7,9966.9,9572.1,9394.7,10282,10098
2784.7,10173,9572.3,9394.6,10280,10098
2784.8,10146,9572.5,9394.4,10278,10098
2784.8,10887,9572.8,9394.2,10276,10098
2784.9,11070,9573,9394,10274,10098
2785,11105,9573.2,9393.9,10272,10098
2785,10453,9573.4,9393.7,10270,10098
2785.1,9658.8,9573.7,9393.6,10268,10099
2785.2,9173.5,9573.9,9393.5,10267,10099
2785.2,8757.8,9574.1,9393.3,10265,10099
2785.3,8047.6,9574.4,9393.2,10263,10100
2785.3,8184.8,9574.6,9393.1,10261,10100
2785.4,7477.8,9574.8,9393,10259,10100
2785.5,7698.1,9575,9393,10258,10101
2785.5,8055,9575.3,9392.9,10256,10101
2785.6,8202.6,9575.5,9392.8,10254,10102
2785.7,8402.7,9575.7,9392.8,10253,10102
2785.7,8437.1,9576,9392.7,10251,10103
2785.8,8407,9576.2,9392.7,10249,10103
2785.8,8000.6,9576.4,9392.7,10248,10104
2785.9,8378.2,9576.7,9392.7,10246,10105
2786,8843.5,9576.9,9392.7,10245,10105
2786,8935.4,9577.1,9392.7,10243,10106
2786.1,9131.7,9577.3,9392.7,10242,10107
2786.2,9038.8,9577.6,9392.7,10240,10108
2786.2,9296,9577.8,9392.8,10239,10108
2786.3,8588,9578.3,9392.9,10236,10110
2786.4,10369,9578.5,9392.9,10235,10111
2786.5,10563,9578.7,9393,10233,10112
2786.5,10588,9578.9,9393.1,10232,10113
2786.6,10600,9579.2,9393.2,10231,10114
2786.6,10310,9579.4,9393.3,10229,10115
2786.7,9962.3,9579.6,9393.4,10228,10116
2786.8,9727.7,9579.9,9393.5,10227,10117
2786.8,9531.3,9580.1,9393.5,10225,10118
2786.9,8762.4,9580.3,9393.6,10224,10119
2787,9075.9,9580.5,9393.7,10223,10120
2787,8943.3,9580.8,9393.7,10221,10121
2787.1,8948,9581,9393.8,10220,10122
2787.1,9850.5,9581.2,9393.9,10218,10122
2787.2,9177.2,9581.5,9394,10217,10123
2787.3,9023.9,9581.7,9394.1,10216,10124
2787.3,8925.7,9581.9,9394.2,10215,10125
2787.4,9005.8,9582.1,9394.3,10213,10126
2787.5,8997.6,9582.4,9394.5,10212,10127
2787.5,9034.1,9582.6,9394.6,10211,10128
2787.6,9025.2,9582.8,9394.7,10209,10129
2787.6,9288.2,9583.1,9394.9,10208,10131
2787.7,9429.1,9583.3,9395,10207,10132
2787.8,9586.1,9583.5,9395.1,10206,10133
2787.8,9859.4,9583.7,9395.3,10204,10134
2787.9,9911.9,9584,9395.5,10203,10135
2788,9837.7,9584.2,9395.6,10202,10136
2788,10008,9584.4,9395.8,10201,10137
2788.1,9820.8,9584.7,9396,10201,10140
2788.1,9945.1,9584.9,9396.3,10200,10142
2788.2,9979.7,9585.1,9396.5,10200,10144
2788.3,9988.3,9585.4,9396.7,10199,10146
2788.3,10116,9585.6,9396.9,10198,10148
2788.4,10034,9585.8,9397.1,10198,10150
2788.5,10061,9586.1,9397.3,10197,10153
2788.5,9670,9586.3,9397.5,10197,10155
2788.6,9477.9,9586.5,9397.7,10196,10157
2788.6,9774.8,9586.8,9397.9,10196,10159
2788.7,10145,9587,9398.2,10195,10161
2788.8,10026,9587.2,9398.4,10195,10163
2788.8,10352,9587.5,9398.6,10194,10165
2788.9,11434,9587.7,9398.8,10194,10167
2789,11033,9587.9,9399,10193,10169
2789,10506,9588.2,9399.2,10192,10171
2789.1,10462,9588.4,9399.4,10192,10173
2789.1,10576,9588.7,9399.6,10191,10175
2789.2,10420,9588.9,9399.8,10191,10177
2789.3,10145,9589.1,9400,10190,10179
2789.3,9884.9,9589.4,9400.2,10189,10181
2789.4,9802.9,9589.6,9400.4,10189,10183
2789.5,9774.9,9589.8,9400.6,10188,10185
2789.5,9899.5,9590.1,9400.8,10188,10187
2789.6,9924.5,9590.3,9401,10187,10189
2789.6,10145,9590.5,9401.2,10186,10191
2789.7,10035,9590.8,9401.4,10186,10193
2789.8,10028,9591,9401.6,10185,10195
2789.8,10092,9591.2,9401.8,10184,10196
2789.9,10099,9591.5,9401.9,10184,10198
2790,10183,9591.7,9402.1,10183,10200
2790,10091,9591.9,9402.3,10182,10202
2790.1,10188,9592.2,9402.5,10182,10204
2790.1,10100,9592.4,9402.7,10181,10206
2790.2,10095,9592.6,9402.9,10180,10207
2790.3,10237,9592.9,9403.1,10180,10209
2790.3,10284,9593.1,9403.3,10179,10211
2790.4,10277,9593.3,9403.5,10178,10213
2790.4,10242,9593.6,9403.6,10178,10214
2790.5,10041,9593.8,9403.8,10177,10216
2790.6,9941.1,9594,9404,10176,10218
2790.6,9640.2,9594.3,9404.2,10175,10220
2790.7,9588.6,9594.5,9404.4,10175,10221
2790.8,9921.4,9594.7,9404.5,10174,10223
2790.8,9856,9595,9404.7,10173,10225
2790.9,9682,9595.2,9404.9,10172,10226
2790.9,9268.3,9595.5,9405.1,10172,10228
2791,8876.8,9595.7,9405.3,10171,10230
2791.1,8753.9,9595.9,9405.4,10170,10231
2791.1,8814.4,9596.2,9405.6,10169,10233
2791.2,8930.9,9596.4,9405.8,10169,10235
2791.3,8965.7,9596.6,9406,10168,10236
2791.3,8961.4,9596.9,9406.1,10167,10238
2791.4,9064.5,9597.1,9406.3,10166,10239
2791.4,9237.1,9597.3,9406.5,10166,10241
2791.5,9292.3,9597.6,9406.6,10165,10242
2791.6,9081.7,9597.8,9406.8,10164,10244
2791.6,9195.1,9598,9407,10163,10245
2791.7,9130.8,9598.3,9407.2,10162,10247
2791.8,9250.3,9598.5,9407.3,10162,10248
2791.8,9394,9598.7,9407.5,10161,10250
2791.9,9584.5,9599,9407.6,10160,10251
2791.9,9875.8,9599.2,9407.8,10159,10253
2792,9964.7,9599.4,9407.9,10158,10254
2792.1,9926.9,9599.7,9407.7,10156,10253
2792.1,9766.3,9599.9,9407.5,10153,10253
2792.2,9590.8,9600.2,9407.2,10151,10252
2792.3,9773.4,9600.4,9407,10148,10251
2792.3,9810.8,9600.6,9406.7,10146,10250
2792.4,10473,9600.9,9406.4,10144,10249
2792.4,10454,9601.1,9406.1,10141,10249
2792.5,10368,9601.4,9405.8,10139,10248
2792.6,10141,9601.6,9405.5,10136,10247
2792.6,9735.9,9601.8,9405.2,10134,10246
2792.7,9703.8,9602.1,9404.9,10131,10245
2792.8,8997.9,9602.3,9404.6,10128,10244
2792.8,8764.9,9602.6,9404.3,10126,10243
2792.9,8885.8,9602.8,9403.9,10123,10242
2792.9,9374.5,9603,9403.6,10121,10240
2793,9735.3,9603.3,9403.2,10118,10239
2793.1,9807.9,9603.5,9402.8,10115,10238
2793.1,9705.4,9603.8,9402.5,10113,10237
2793.2,9450.4,9604,9402.1,10110,10236
2793.3,9296.4,9604.2,9401.7,10107,10234
2793.3,9094.4,9604.5,9401.3,10105,10233
2793.4,9194.8,9604.7,9400.9,10102,10232
2793.4,9205.7,9605,9400.4,10099,10231
2793.5,9440.7,9605.2,9400,10096,10229
2793.6,9451.8,9605.4,9399.6,10094,10228
2793.6,9421.4,9605.7,9399.1,10091,10226
2793.7,9379.6,9605.9,9398.7,10088,10225
2793.7,9425.5,9606.2,9398.2,10085,10223
2793.8,8919.9,9606.4,9397.7,10082,10222
2793.9,8596.6,9606.7,9397.3,10080,10220
2793.9,8435.6,9606.9,9396.8,10077,10219
2794,8766.6,9607.1,9396.3,10074,10217
2794.1,8657,9607.4,9395.8,10071,10216
2794.1,8378.5,9607.6,9395.3,10068,10214
2794.2,8397.2,9607.9,9394.7,10065,10212
2794.2,8865.7,9608.1,9394.2,10062,10211
2794.3,8946.8,9608.3,9393.7,10059,10209
2794.4,8764.9,9608.6,9393.1,10056,10207
2794.4,9046.4,9608.8,9392.6,10053,10206
2794.5,9164.9,9609.1,9392,10050,10204
2794.6,9060.3,9609.3,9391.4,10047,10202
2794.6,8958.6,9609.5,9390.9,10044,10200

